Soft-constrained output feedback guaranteed cost equilibria in infinite-horizon uncertain linear-quadratic differential games

In this paper, we study infinite-horizon linear-quadratic uncertain differential games with an output feedback information structure. We assume linear time-invariant nominal dynamics influenced by deterministic external disturbances, and players' risk preferences are expressed by a soft-constrained quadratic cost criterion over an infinite horizon. We demonstrate that the conditions available in the literature for the existence of a soft-constrained output feedback Nash equilibrium (SCONE) are too stringent to satisfy, even in low-dimensional games. To address this issue, using ideas from suboptimal control, we introduce the concept of a soft-constrained output feedback guaranteed cost equilibrium (SCOGCE). At an SCOGCE, the players' worst-case costs are upper-bounded by a specified cost profile while maintaining an equilibrium property. We show that SCOGCE strategies form a larger class of equilibrium strategies; that is, whenever an SCONE exists, it is also an SCOGCE. We demonstrate that sufficient conditions for the existence of SCOGCE are related to the solvability of a set of coupled bi-linear matrix inequalities. Using semi-definite programming relaxations, we provide linear matrix inequality-based iterative algorithms for the synthesis of SCOGCE strategies. Finally, we illustrate the performance of SCOGCE controllers with numerical examples.

==> dataEx3/e1_1_ex3_SCOGCE.dat <==
         0    0.6800
    0.0300    0.6433
    0.0601    0.5919
    0.0901    0.5412
    0.1201    0.4952
    0.1502    0.4540
    0.1802    0.4169
    0.2102    0.3828
    0.2402    0.3510
    0.2703    0.3209
    0.3003    0.2919
    0.3303    0.2639
    0.3604    0.2366
    0.3904    0.2099
    0.4204    0.1838
    0.4505    0.1583
    0.4805    0.1334
    0.5105    0.1090
    0.5405    0.0854
    0.5706    0.0625
    0.6006    0.0403
    0.6306    0.0189
    0.6607   -0.0016
    0.6907   -0.0212
    0.7207   -0.0399
    0.7508   -0.0576
    0.7808   -0.0743
    0.8108   -0.0900
    0.8408   -0.1046
    0.8709   -0.1183
    0.9009   -0.1309
    0.9309   -0.1425
    0.9610   -0.1532
    0.9910   -0.1628
    1.0210   -0.1714
    1.0511   -0.1792
    1.0811   -0.1860
    1.1111   -0.1919
    1.1411   -0.1969
    1.1712   -0.2011
    1.2012   -0.2046
    1.2312   -0.2073
    1.2613   -0.2092
    1.2913   -0.2105
    1.3213   -0.2112
    1.3514   -0.2112
    1.3814   -0.2107
    1.4114   -0.2096
    1.4414   -0.2081
    1.4715   -0.2061
    1.5015   -0.2036
    1.5315   -0.2008
    1.5616   -0.1976
    1.5916   -0.1941
    1.6216   -0.1903
    1.6517   -0.1862
    1.6817   -0.1819
    1.7117   -0.1774
    1.7417   -0.1727
    1.7718   -0.1678
    1.8018   -0.1628
    1.8318   -0.1577
    1.8619   -0.1525
    1.8919   -0.1472
    1.9219   -0.1419
    1.9520   -0.1365
    1.9820   -0.1311
    2.0120   -0.1257
    2.0420   -0.1203
    2.0721   -0.1149
    2.1021   -0.1096
    2.1321   -0.1043
    2.1622   -0.0990
    2.1922   -0.0938
    2.2222   -0.0887
    2.2523   -0.0837
    2.2823   -0.0787
    2.3123   -0.0739
    2.3423   -0.0691
    2.3724   -0.0645
    2.4024   -0.0599
    2.4324   -0.0555
    2.4625   -0.0512
    2.4925   -0.0470
    2.5225   -0.0429
    2.5526   -0.0390
    2.5826   -0.0352
    2.6126   -0.0315
    2.6426   -0.0279
    2.6727   -0.0245
    2.7027   -0.0212
    2.7327   -0.0180
    2.7628   -0.0150
    2.7928   -0.0120
    2.8228   -0.0092
    2.8529   -0.0066
    2.8829   -0.0040
    2.9129   -0.0016
    2.9429    0.0007
    2.9730    0.0029
    3.0030    0.0050
    3.0330    0.0070
    3.0631    0.0089
    3.0931    0.0106
    3.1231    0.0123
    3.1532    0.0138
    3.1832    0.0152
    3.2132    0.0166
    3.2432    0.0178
    3.2733    0.0190
    3.3033    0.0201
    3.3333    0.0210
    3.3634    0.0219
    3.3934    0.0228
    3.4234    0.0235
    3.4535    0.0242
    3.4835    0.0248
    3.5135    0.0253
    3.5435    0.0257
    3.5736    0.0261
    3.6036    0.0265
    3.6336    0.0268
    3.6637    0.0270
    3.6937    0.0271
    3.7237    0.0273
    3.7538    0.0273
    3.7838    0.0273
    3.8138    0.0273
    3.8438    0.0273
    3.8739    0.0272
    3.9039    0.0270
    3.9339    0.0268
    3.9640    0.0266
    3.9940    0.0264
    4.0240    0.0261
    4.0541    0.0258
    4.0841    0.0255
    4.1141    0.0252
    4.1441    0.0248
    4.1742    0.0245
    4.2042    0.0241
    4.2342    0.0237
    4.2643    0.0232
    4.2943    0.0228
    4.3243    0.0224
    4.3544    0.0219
    4.3844    0.0214
    4.4144    0.0210
    4.4444    0.0205
    4.4745    0.0200
    4.5045    0.0195
    4.5345    0.0190
    4.5646    0.0185
    4.5946    0.0180
    4.6246    0.0175
    4.6547    0.0170
    4.6847    0.0165
    4.7147    0.0160
    4.7447    0.0155
    4.7748    0.0150
    4.8048    0.0146
    4.8348    0.0141
    4.8649    0.0136
    4.8949    0.0131
    4.9249    0.0127
    4.9550    0.0122
    4.9850    0.0118
    5.0150    0.0113
    5.0450    0.0109
    5.0751    0.0105
    5.1051    0.0100
    5.1351    0.0096
    5.1652    0.0092
    5.1952    0.0088
    5.2252    0.0084
    5.2553    0.0081
    5.2853    0.0077
    5.3153    0.0073
    5.3453    0.0070
    5.3754    0.0066
    5.4054    0.0063
    5.4354    0.0060
    5.4655    0.0057
    5.4955    0.0053
    5.5255    0.0051
    5.5556    0.0048
    5.5856    0.0045
    5.6156    0.0042
    5.6456    0.0040
    5.6757    0.0037
    5.7057    0.0035
    5.7357    0.0032
    5.7658    0.0030
    5.7958    0.0028
    5.8258    0.0026
    5.8559    0.0024
    5.8859    0.0022
    5.9159    0.0020
    5.9459    0.0018
    5.9760    0.0017
    6.0060    0.0015
    6.0360    0.0013
    6.0661    0.0012
    6.0961    0.0010
    6.1261    0.0009
    6.1562    0.0008
    6.1862    0.0007
    6.2162    0.0005
    6.2462    0.0004
    6.2763    0.0003
    6.3063    0.0002
    6.3363    0.0001
    6.3664    0.0001
    6.3964   -0.0000
    6.4264   -0.0001
    6.4565   -0.0002
    6.4865   -0.0002
    6.5165   -0.0003
    6.5465   -0.0004
    6.5766   -0.0004
    6.6066   -0.0005
    6.6366   -0.0005
    6.6667   -0.0005
    6.6967   -0.0006
    6.7267   -0.0006
    6.7568   -0.0006
    6.7868   -0.0007
    6.8168   -0.0007
    6.8468   -0.0007
    6.8769   -0.0007
    6.9069   -0.0008
    6.9369   -0.0008
    6.9670   -0.0008
    6.9970   -0.0008
    7.0270   -0.0008
    7.0571   -0.0008
    7.0871   -0.0008
    7.1171   -0.0008
    7.1471   -0.0008
    7.1772   -0.0008
    7.2072   -0.0008
    7.2372   -0.0008
    7.2673   -0.0008
    7.2973   -0.0008
    7.3273   -0.0008
    7.3574   -0.0008
    7.3874   -0.0008
    7.4174   -0.0008
    7.4474   -0.0008
    7.4775   -0.0007
    7.5075   -0.0007
    7.5375   -0.0007
    7.5676   -0.0007
    7.5976   -0.0007
    7.6276   -0.0007
    7.6577   -0.0007
    7.6877   -0.0006
    7.7177   -0.0006
    7.7477   -0.0006
    7.7778   -0.0006
    7.8078   -0.0006
    7.8378   -0.0006
    7.8679   -0.0006
    7.8979   -0.0005
    7.9279   -0.0005
    7.9580   -0.0005
    7.9880   -0.0005
    8.0180   -0.0005
    8.0480   -0.0005
    8.0781   -0.0004
    8.1081   -0.0004
    8.1381   -0.0004
    8.1682   -0.0004
    8.1982   -0.0004
    8.2282   -0.0004
    8.2583   -0.0003
    8.2883   -0.0003
    8.3183   -0.0003
    8.3483   -0.0003
    8.3784   -0.0003
    8.4084   -0.0003
    8.4384   -0.0003
    8.4685   -0.0002
    8.4985   -0.0002
    8.5285   -0.0002
    8.5586   -0.0002
    8.5886   -0.0002
    8.6186   -0.0002
    8.6486   -0.0002
    8.6787   -0.0002
    8.7087   -0.0002
    8.7387   -0.0001
    8.7688   -0.0001
    8.7988   -0.0001
    8.8288   -0.0001
    8.8589   -0.0001
    8.8889   -0.0001
    8.9189   -0.0001
    8.9489   -0.0001
    8.9790   -0.0001
    9.0090   -0.0001
    9.0390   -0.0001
    9.0691   -0.0001
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694    0.0000
    9.3994    0.0000
    9.4294    0.0000
    9.4595    0.0000
    9.4895    0.0000
    9.5195    0.0000
    9.5495    0.0000
    9.5796    0.0000
    9.6096    0.0000
    9.6396    0.0000
    9.6697    0.0000
    9.6997    0.0000
    9.7297    0.0000
    9.7598    0.0000
    9.7898    0.0000
    9.8198    0.0000
    9.8498    0.0000
    9.8799    0.0000
    9.9099    0.0000
    9.9399    0.0000
    9.9700    0.0000
   10.0000    0.0000
   10.0300    0.0000
   10.0601    0.0000
   10.0901    0.0000
   10.1201    0.0000
   10.1502    0.0000
   10.1802    0.0000
   10.2102    0.0000
   10.2402    0.0000
   10.2703    0.0000
   10.3003    0.0000
   10.3303    0.0000
   10.3604    0.0000
   10.3904    0.0000
   10.4204    0.0000
   10.4505    0.0000
   10.4805    0.0000
   10.5105    0.0000
   10.5405    0.0000
   10.5706    0.0000
   10.6006    0.0000
   10.6306    0.0000
   10.6607    0.0000
   10.6907    0.0000
   10.7207    0.0000
   10.7508    0.0000
   10.7808    0.0000
   10.8108    0.0000
   10.8408    0.0000
   10.8709    0.0000
   10.9009    0.0000
   10.9309    0.0000
   10.9610    0.0000
   10.9910    0.0000
   11.0210    0.0000
   11.0511    0.0000
   11.0811    0.0000
   11.1111    0.0000
   11.1411    0.0000
   11.1712    0.0000
   11.2012    0.0000
   11.2312    0.0000
   11.2613    0.0000
   11.2913    0.0000
   11.3213    0.0000
   11.3514    0.0000
   11.3814    0.0000
   11.4114    0.0000
   11.4414    0.0000
   11.4715    0.0000
   11.5015    0.0000
   11.5315    0.0000
   11.5616    0.0000
   11.5916    0.0000
   11.6216    0.0000
   11.6517    0.0000
   11.6817    0.0000
   11.7117    0.0000
   11.7417    0.0000
   11.7718    0.0000
   11.8018    0.0000
   11.8318    0.0000
   11.8619    0.0000
   11.8919    0.0000
   11.9219    0.0000
   11.9520    0.0000
   11.9820    0.0000
   12.0120    0.0000
   12.0420    0.0000
   12.0721    0.0000
   12.1021    0.0000
   12.1321    0.0000
   12.1622    0.0000
   12.1922    0.0000
   12.2222    0.0000
   12.2523    0.0000
   12.2823    0.0000
   12.3123    0.0000
   12.3423    0.0000
   12.3724    0.0000
   12.4024    0.0000
   12.4324    0.0000
   12.4625    0.0000
   12.4925    0.0000
   12.5225    0.0000
   12.5526    0.0000
   12.5826    0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057    0.0000
   15.7357    0.0000
   15.7658    0.0000
   15.7958    0.0000
   15.8258    0.0000
   15.8559    0.0000
   15.8859    0.0000
   15.9159    0.0000
   15.9459    0.0000
   15.9760    0.0000
   16.0060    0.0000
   16.0360    0.0000
   16.0661    0.0000
   16.0961    0.0000
   16.1261    0.0000
   16.1562    0.0000
   16.1862    0.0000
   16.2162    0.0000
   16.2462    0.0000
   16.2763    0.0000
   16.3063    0.0000
   16.3363    0.0000
   16.3664    0.0000
   16.3964    0.0000
   16.4264    0.0000
   16.4565    0.0000
   16.4865    0.0000
   16.5165    0.0000
   16.5465    0.0000
   16.5766    0.0000
   16.6066    0.0000
   16.6366    0.0000
   16.6667    0.0000
   16.6967    0.0000
   16.7267    0.0000
   16.7568    0.0000
   16.7868    0.0000
   16.8168    0.0000
   16.8468    0.0000
   16.8769    0.0000
   16.9069    0.0000
   16.9369    0.0000
   16.9670    0.0000
   16.9970    0.0000
   17.0270    0.0000
   17.0571    0.0000
   17.0871    0.0000
   17.1171    0.0000
   17.1471    0.0000
   17.1772    0.0000
   17.2072    0.0000
   17.2372    0.0000
   17.2673    0.0000
   17.2973    0.0000
   17.3273    0.0000
   17.3574    0.0000
   17.3874    0.0000
   17.4174    0.0000
   17.4474    0.0000
   17.4775    0.0000
   17.5075    0.0000
   17.5375    0.0000
   17.5676    0.0000
   17.5976    0.0000
   17.6276    0.0000
   17.6577    0.0000
   17.6877    0.0000
   17.7177    0.0000
   17.7477    0.0000
   17.7778    0.0000
   17.8078    0.0000
   17.8378    0.0000
   17.8679    0.0000
   17.8979    0.0000
   17.9279    0.0000
   17.9580    0.0000
   17.9880    0.0000
   18.0180    0.0000
   18.0480    0.0000
   18.0781    0.0000
   18.1081    0.0000
   18.1381    0.0000
   18.1682    0.0000
   18.1982    0.0000
   18.2282    0.0000
   18.2583    0.0000
   18.2883    0.0000
   18.3183    0.0000
   18.3483    0.0000
   18.3784    0.0000
   18.4084    0.0000
   18.4384    0.0000
   18.4685    0.0000
   18.4985    0.0000
   18.5285    0.0000
   18.5586    0.0000
   18.5886    0.0000
   18.6186    0.0000
   18.6486    0.0000
   18.6787    0.0000
   18.7087    0.0000
   18.7387    0.0000
   18.7688    0.0000
   18.7988    0.0000
   18.8288    0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120    0.0000
   22.0420    0.0000
   22.0721    0.0000
   22.1021    0.0000
   22.1321    0.0000
   22.1622    0.0000
   22.1922    0.0000
   22.2222    0.0000
   22.2523    0.0000
   22.2823    0.0000
   22.3123    0.0000
   22.3423    0.0000
   22.3724    0.0000
   22.4024    0.0000
   22.4324    0.0000
   22.4625    0.0000
   22.4925    0.0000
   22.5225    0.0000
   22.5526    0.0000
   22.5826    0.0000
   22.6126    0.0000
   22.6426    0.0000
   22.6727    0.0000
   22.7027    0.0000
   22.7327    0.0000
   22.7628    0.0000
   22.7928    0.0000
   22.8228    0.0000
   22.8529    0.0000
   22.8829    0.0000
   22.9129    0.0000
   22.9429    0.0000
   22.9730    0.0000
   23.0030    0.0000
   23.0330    0.0000
   23.0631    0.0000
   23.0931    0.0000
   23.1231    0.0000
   23.1532    0.0000
   23.1832    0.0000
   23.2132    0.0000
   23.2432    0.0000
   23.2733    0.0000
   23.3033    0.0000
   23.3333    0.0000
   23.3634    0.0000
   23.3934    0.0000
   23.4234    0.0000
   23.4535    0.0000
   23.4835    0.0000
   23.5135    0.0000
   23.5435    0.0000
   23.5736    0.0000
   23.6036    0.0000
   23.6336    0.0000
   23.6637    0.0000
   23.6937    0.0000
   23.7237    0.0000
   23.7538    0.0000
   23.7838    0.0000
   23.8138    0.0000
   23.8438    0.0000
   23.8739    0.0000
   23.9039    0.0000
   23.9339    0.0000
   23.9640    0.0000
   23.9940    0.0000
   24.0240    0.0000
   24.0541    0.0000
   24.0841    0.0000
   24.1141    0.0000
   24.1441    0.0000
   24.1742    0.0000
   24.2042    0.0000
   24.2342    0.0000
   24.2643    0.0000
   24.2943    0.0000
   24.3243    0.0000
   24.3544    0.0000
   24.3844    0.0000
   24.4144    0.0000
   24.4444    0.0000
   24.4745    0.0000
   24.5045    0.0000
   24.5345    0.0000
   24.5646    0.0000
   24.5946    0.0000
   24.6246    0.0000
   24.6547    0.0000
   24.6847    0.0000
   24.7147    0.0000
   24.7447    0.0000
   24.7748    0.0000
   24.8048    0.0000
   24.8348    0.0000
   24.8649    0.0000
   24.8949    0.0000
   24.9249    0.0000
   24.9550    0.0000
   24.9850    0.0000
   25.0150    0.0000
   25.0450    0.0000
   25.0751    0.0000
   25.1051    0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883    0.0000
   28.3183    0.0000
   28.3483    0.0000
   28.3784    0.0000
   28.4084    0.0000
   28.4384    0.0000
   28.4685    0.0000
   28.4985    0.0000
   28.5285    0.0000
   28.5586    0.0000
   28.5886    0.0000
   28.6186    0.0000
   28.6486    0.0000
   28.6787    0.0000
   28.7087    0.0000
   28.7387    0.0000
   28.7688    0.0000
   28.7988    0.0000
   28.8288    0.0000
   28.8589    0.0000
   28.8889    0.0000
   28.9189    0.0000
   28.9489    0.0000
   28.9790    0.0000
   29.0090    0.0000
   29.0390    0.0000
   29.0691    0.0000
   29.0991    0.0000
   29.1291    0.0000
   29.1592    0.0000
   29.1892    0.0000
   29.2192    0.0000
   29.2492    0.0000
   29.2793    0.0000
   29.3093    0.0000
   29.3393    0.0000
   29.3694    0.0000
   29.3994    0.0000
   29.4294    0.0000
   29.4595    0.0000
   29.4895    0.0000
   29.5195    0.0000
   29.5495    0.0000
   29.5796    0.0000
   29.6096    0.0000
   29.6396    0.0000
   29.6697    0.0000
   29.6997    0.0000
   29.7297    0.0000
   29.7598    0.0000
   29.7898    0.0000
   29.8198    0.0000
   29.8498    0.0000
   29.8799    0.0000
   29.9099    0.0000
   29.9399    0.0000
   29.9700    0.0000
   30.0000    0.0000

==> dataEx3/e1_2_ex3_SCOGCE.dat <==
         0    0.7200
    0.0300    0.5867
    0.0601    0.4930
    0.0901    0.4298
    0.1201    0.3900
    0.1502    0.3679
    0.1802    0.3588
    0.2102    0.3593
    0.2402    0.3663
    0.2703    0.3778
    0.3003    0.3921
    0.3303    0.4078
    0.3604    0.4242
    0.3904    0.4403
    0.4204    0.4558
    0.4505    0.4702
    0.4805    0.4833
    0.5105    0.4949
    0.5405    0.5050
    0.5706    0.5134
    0.6006    0.5203
    0.6306    0.5256
    0.6607    0.5294
    0.6907    0.5317
    0.7207    0.5327
    0.7508    0.5325
    0.7808    0.5310
    0.8108    0.5284
    0.8408    0.5249
    0.8709    0.5204
    0.9009    0.5151
    0.9309    0.5090
    0.9610    0.5023
    0.9910    0.4950
    1.0210    0.4871
    1.0511    0.4788
    1.0811    0.4701
    1.1111    0.4611
    1.1411    0.4517
    1.1712    0.4421
    1.2012    0.4322
    1.2312    0.4222
    1.2613    0.4121
    1.2913    0.4018
    1.3213    0.3915
    1.3514    0.3811
    1.3814    0.3708
    1.4114    0.3604
    1.4414    0.3500
    1.4715    0.3397
    1.5015    0.3294
    1.5315    0.3192
    1.5616    0.3091
    1.5916    0.2990
    1.6216    0.2891
    1.6517    0.2793
    1.6817    0.2696
    1.7117    0.2601
    1.7417    0.2507
    1.7718    0.2415
    1.8018    0.2324
    1.8318    0.2234
    1.8619    0.2147
    1.8919    0.2061
    1.9219    0.1977
    1.9520    0.1894
    1.9820    0.1814
    2.0120    0.1735
    2.0420    0.1658
    2.0721    0.1583
    2.1021    0.1509
    2.1321    0.1438
    2.1622    0.1368
    2.1922    0.1301
    2.2222    0.1235
    2.2523    0.1171
    2.2823    0.1109
    2.3123    0.1048
    2.3423    0.0990
    2.3724    0.0933
    2.4024    0.0878
    2.4324    0.0825
    2.4625    0.0774
    2.4925    0.0725
    2.5225    0.0677
    2.5526    0.0631
    2.5826    0.0586
    2.6126    0.0543
    2.6426    0.0502
    2.6727    0.0463
    2.7027    0.0425
    2.7327    0.0388
    2.7628    0.0353
    2.7928    0.0320
    2.8228    0.0288
    2.8529    0.0257
    2.8829    0.0228
    2.9129    0.0200
    2.9429    0.0174
    2.9730    0.0149
    3.0030    0.0125
    3.0330    0.0102
    3.0631    0.0080
    3.0931    0.0060
    3.1231    0.0041
    3.1532    0.0022
    3.1832    0.0005
    3.2132   -0.0011
    3.2432   -0.0026
    3.2733   -0.0040
    3.3033   -0.0053
    3.3333   -0.0066
    3.3634   -0.0077
    3.3934   -0.0088
    3.4234   -0.0098
    3.4535   -0.0107
    3.4835   -0.0115
    3.5135   -0.0123
    3.5435   -0.0130
    3.5736   -0.0136
    3.6036   -0.0142
    3.6336   -0.0147
    3.6637   -0.0152
    3.6937   -0.0156
    3.7237   -0.0159
    3.7538   -0.0162
    3.7838   -0.0165
    3.8138   -0.0167
    3.8438   -0.0168
    3.8739   -0.0170
    3.9039   -0.0171
    3.9339   -0.0171
    3.9640   -0.0171
    3.9940   -0.0171
    4.0240   -0.0171
    4.0541   -0.0170
    4.0841   -0.0169
    4.1141   -0.0168
    4.1441   -0.0166
    4.1742   -0.0164
    4.2042   -0.0163
    4.2342   -0.0160
    4.2643   -0.0158
    4.2943   -0.0156
    4.3243   -0.0153
    4.3544   -0.0151
    4.3844   -0.0148
    4.4144   -0.0145
    4.4444   -0.0142
    4.4745   -0.0139
    4.5045   -0.0136
    4.5345   -0.0133
    4.5646   -0.0129
    4.5946   -0.0126
    4.6246   -0.0123
    4.6547   -0.0120
    4.6847   -0.0116
    4.7147   -0.0113
    4.7447   -0.0109
    4.7748   -0.0106
    4.8048   -0.0103
    4.8348   -0.0099
    4.8649   -0.0096
    4.8949   -0.0093
    4.9249   -0.0089
    4.9550   -0.0086
    4.9850   -0.0083
    5.0150   -0.0080
    5.0450   -0.0077
    5.0751   -0.0074
    5.1051   -0.0070
    5.1351   -0.0067
    5.1652   -0.0065
    5.1952   -0.0062
    5.2252   -0.0059
    5.2553   -0.0056
    5.2853   -0.0053
    5.3153   -0.0051
    5.3453   -0.0048
    5.3754   -0.0046
    5.4054   -0.0043
    5.4354   -0.0041
    5.4655   -0.0038
    5.4955   -0.0036
    5.5255   -0.0034
    5.5556   -0.0032
    5.5856   -0.0030
    5.6156   -0.0028
    5.6456   -0.0026
    5.6757   -0.0024
    5.7057   -0.0022
    5.7357   -0.0021
    5.7658   -0.0019
    5.7958   -0.0017
    5.8258   -0.0016
    5.8559   -0.0014
    5.8859   -0.0013
    5.9159   -0.0012
    5.9459   -0.0010
    5.9760   -0.0009
    6.0060   -0.0008
    6.0360   -0.0007
    6.0661   -0.0006
    6.0961   -0.0005
    6.1261   -0.0004
    6.1562   -0.0003
    6.1862   -0.0002
    6.2162   -0.0001
    6.2462   -0.0000
    6.2763    0.0001
    6.3063    0.0001
    6.3363    0.0002
    6.3664    0.0003
    6.3964    0.0003
    6.4264    0.0004
    6.4565    0.0004
    6.4865    0.0005
    6.5165    0.0005
    6.5465    0.0005
    6.5766    0.0006
    6.6066    0.0006
    6.6366    0.0006
    6.6667    0.0007
    6.6967    0.0007
    6.7267    0.0007
    6.7568    0.0007
    6.7868    0.0008
    6.8168    0.0008
    6.8468    0.0008
    6.8769    0.0008
    6.9069    0.0008
    6.9369    0.0008
    6.9670    0.0008
    6.9970    0.0008
    7.0270    0.0008
    7.0571    0.0008
    7.0871    0.0008
    7.1171    0.0008
    7.1471    0.0008
    7.1772    0.0008
    7.2072    0.0008
    7.2372    0.0008
    7.2673    0.0008
    7.2973    0.0008
    7.3273    0.0008
    7.3574    0.0008
    7.3874    0.0007
    7.4174    0.0007
    7.4474    0.0007
    7.4775    0.0007
    7.5075    0.0007
    7.5375    0.0007
    7.5676    0.0007
    7.5976    0.0007
    7.6276    0.0006
    7.6577    0.0006
    7.6877    0.0006
    7.7177    0.0006
    7.7477    0.0006
    7.7778    0.0006
    7.8078    0.0005
    7.8378    0.0005
    7.8679    0.0005
    7.8979    0.0005
    7.9279    0.0005
    7.9580    0.0005
    7.9880    0.0005
    8.0180    0.0004
    8.0480    0.0004
    8.0781    0.0004
    8.1081    0.0004
    8.1381    0.0004
    8.1682    0.0004
    8.1982    0.0003
    8.2282    0.0003
    8.2583    0.0003
    8.2883    0.0003
    8.3183    0.0003
    8.3483    0.0003
    8.3784    0.0003
    8.4084    0.0003
    8.4384    0.0002
    8.4685    0.0002
    8.4985    0.0002
    8.5285    0.0002
    8.5586    0.0002
    8.5886    0.0002
    8.6186    0.0002
    8.6486    0.0002
    8.6787    0.0002
    8.7087    0.0001
    8.7387    0.0001
    8.7688    0.0001
    8.7988    0.0001
    8.8288    0.0001
    8.8589    0.0001
    8.8889    0.0001
    8.9189    0.0001
    8.9489    0.0001
    8.9790    0.0001
    9.0090    0.0001
    9.0390    0.0001
    9.0691    0.0001
    9.0991    0.0000
    9.1291    0.0000
    9.1592    0.0000
    9.1892    0.0000
    9.2192    0.0000
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994    0.0000
    9.4294    0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826    0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057    0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351    0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e2_1_ex3_SCOGCE.dat <==

         0   -1.0300
    0.0300   -0.8608
    0.0601   -0.7490
    0.0901   -0.6616
    0.1201   -0.5862
    0.1502   -0.5184
    0.1802   -0.4560
    0.2102   -0.3978
    0.2402   -0.3430
    0.2703   -0.2911
    0.3003   -0.2417
    0.3303   -0.1944
    0.3604   -0.1491
    0.3904   -0.1057
    0.4204   -0.0640
    0.4505   -0.0242
    0.4805    0.0139
    0.5105    0.0502
    0.5405    0.0848
    0.5706    0.1175
    0.6006    0.1485
    0.6306    0.1777
    0.6607    0.2050
    0.6907    0.2306
    0.7207    0.2543
    0.7508    0.2763
    0.7808    0.2966
    0.8108    0.3151
    0.8408    0.3320
    0.8709    0.3472
    0.9009    0.3608
    0.9309    0.3728
    0.9610    0.3833
    0.9910    0.3924
    1.0210    0.4000
    1.0511    0.4064
    1.0811    0.4114
    1.1111    0.4152
    1.1411    0.4178
    1.1712    0.4193
    1.2012    0.4197
    1.2312    0.4192
    1.2613    0.4177
    1.2913    0.4153
    1.3213    0.4122
    1.3514    0.4082
    1.3814    0.4036
    1.4114    0.3983
    1.4414    0.3924
    1.4715    0.3859
    1.5015    0.3790
    1.5315    0.3716
    1.5616    0.3637
    1.5916    0.3556
    1.6216    0.3471
    1.6517    0.3383
    1.6817    0.3292
    1.7117    0.3200
    1.7417    0.3106
    1.7718    0.3010
    1.8018    0.2914
    1.8318    0.2816
    1.8619    0.2718
    1.8919    0.2620
    1.9219    0.2522
    1.9520    0.2423
    1.9820    0.2326
    2.0120    0.2229
    2.0420    0.2132
    2.0721    0.2037
    2.1021    0.1943
    2.1321    0.1850
    2.1622    0.1758
    2.1922    0.1668
    2.2222    0.1579
    2.2523    0.1493
    2.2823    0.1408
    2.3123    0.1324
    2.3423    0.1243
    2.3724    0.1164
    2.4024    0.1087
    2.4324    0.1012
    2.4625    0.0939
    2.4925    0.0868
    2.5225    0.0799
    2.5526    0.0733
    2.5826    0.0668
    2.6126    0.0606
    2.6426    0.0546
    2.6727    0.0489
    2.7027    0.0433
    2.7327    0.0380
    2.7628    0.0329
    2.7928    0.0280
    2.8228    0.0233
    2.8529    0.0188
    2.8829    0.0145
    2.9129    0.0104
    2.9429    0.0065
    2.9730    0.0028
    3.0030   -0.0007
    3.0330   -0.0040
    3.0631   -0.0071
    3.0931   -0.0101
    3.1231   -0.0129
    3.1532   -0.0155
    3.1832   -0.0179
    3.2132   -0.0202
    3.2432   -0.0223
    3.2733   -0.0243
    3.3033   -0.0262
    3.3333   -0.0279
    3.3634   -0.0294
    3.3934   -0.0309
    3.4234   -0.0322
    3.4535   -0.0334
    3.4835   -0.0344
    3.5135   -0.0354
    3.5435   -0.0362
    3.5736   -0.0370
    3.6036   -0.0376
    3.6336   -0.0381
    3.6637   -0.0386
    3.6937   -0.0390
    3.7237   -0.0392
    3.7538   -0.0395
    3.7838   -0.0396
    3.8138   -0.0397
    3.8438   -0.0396
    3.8739   -0.0396
    3.9039   -0.0394
    3.9339   -0.0393
    3.9640   -0.0390
    3.9940   -0.0387
    4.0240   -0.0384
    4.0541   -0.0380
    4.0841   -0.0376
    4.1141   -0.0372
    4.1441   -0.0367
    4.1742   -0.0362
    4.2042   -0.0356
    4.2342   -0.0350
    4.2643   -0.0344
    4.2943   -0.0338
    4.3243   -0.0332
    4.3544   -0.0325
    4.3844   -0.0318
    4.4144   -0.0311
    4.4444   -0.0304
    4.4745   -0.0297
    4.5045   -0.0290
    4.5345   -0.0283
    4.5646   -0.0276
    4.5946   -0.0268
    4.6246   -0.0261
    4.6547   -0.0254
    4.6847   -0.0246
    4.7147   -0.0239
    4.7447   -0.0232
    4.7748   -0.0224
    4.8048   -0.0217
    4.8348   -0.0210
    4.8649   -0.0203
    4.8949   -0.0196
    4.9249   -0.0189
    4.9550   -0.0182
    4.9850   -0.0175
    5.0150   -0.0169
    5.0450   -0.0162
    5.0751   -0.0156
    5.1051   -0.0150
    5.1351   -0.0143
    5.1652   -0.0137
    5.1952   -0.0131
    5.2252   -0.0126
    5.2553   -0.0120
    5.2853   -0.0114
    5.3153   -0.0109
    5.3453   -0.0104
    5.3754   -0.0098
    5.4054   -0.0093
    5.4354   -0.0089
    5.4655   -0.0084
    5.4955   -0.0079
    5.5255   -0.0075
    5.5556   -0.0070
    5.5856   -0.0066
    5.6156   -0.0062
    5.6456   -0.0058
    5.6757   -0.0054
    5.7057   -0.0051
    5.7357   -0.0047
    5.7658   -0.0044
    5.7958   -0.0041
    5.8258   -0.0037
    5.8559   -0.0034
    5.8859   -0.0032
    5.9159   -0.0029
    5.9459   -0.0026
    5.9760   -0.0024
    6.0060   -0.0021
    6.0360   -0.0019
    6.0661   -0.0017
    6.0961   -0.0014
    6.1261   -0.0012
    6.1562   -0.0011
    6.1862   -0.0009
    6.2162   -0.0007
    6.2462   -0.0005
    6.2763   -0.0004
    6.3063   -0.0002
    6.3363   -0.0001
    6.3664    0.0000
    6.3964    0.0002
    6.4264    0.0003
    6.4565    0.0004
    6.4865    0.0005
    6.5165    0.0006
    6.5465    0.0007
    6.5766    0.0007
    6.6066    0.0008
    6.6366    0.0009
    6.6667    0.0009
    6.6967    0.0010
    6.7267    0.0010
    6.7568    0.0011
    6.7868    0.0011
    6.8168    0.0012
    6.8468    0.0012
    6.8769    0.0012
    6.9069    0.0013
    6.9369    0.0013
    6.9670    0.0013
    6.9970    0.0013
    7.0270    0.0013
    7.0571    0.0013
    7.0871    0.0013
    7.1171    0.0013
    7.1471    0.0013
    7.1772    0.0013
    7.2072    0.0013
    7.2372    0.0013
    7.2673    0.0013
    7.2973    0.0013
    7.3273    0.0013
    7.3574    0.0013
    7.3874    0.0012
    7.4174    0.0012
    7.4474    0.0012
    7.4775    0.0012
    7.5075    0.0012
    7.5375    0.0011
    7.5676    0.0011
    7.5976    0.0011
    7.6276    0.0011
    7.6577    0.0011
    7.6877    0.0010
    7.7177    0.0010
    7.7477    0.0010
    7.7778    0.0010
    7.8078    0.0009
    7.8378    0.0009
    7.8679    0.0009
    7.8979    0.0008
    7.9279    0.0008
    7.9580    0.0008
    7.9880    0.0008
    8.0180    0.0007
    8.0480    0.0007
    8.0781    0.0007
    8.1081    0.0007
    8.1381    0.0006
    8.1682    0.0006
    8.1982    0.0006
    8.2282    0.0006
    8.2583    0.0005
    8.2883    0.0005
    8.3183    0.0005
    8.3483    0.0005
    8.3784    0.0005
    8.4084    0.0004
    8.4384    0.0004
    8.4685    0.0004
    8.4985    0.0004
    8.5285    0.0004
    8.5586    0.0003
    8.5886    0.0003
    8.6186    0.0003
    8.6486    0.0003
    8.6787    0.0003
    8.7087    0.0002
    8.7387    0.0002
    8.7688    0.0002
    8.7988    0.0002
    8.8288    0.0002
    8.8589    0.0002
    8.8889    0.0002
    8.9189    0.0001
    8.9489    0.0001
    8.9790    0.0001
    9.0090    0.0001
    9.0390    0.0001
    9.0691    0.0001
    9.0991    0.0001
    9.1291    0.0001
    9.1592    0.0001
    9.1892    0.0000
    9.2192    0.0000
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0001
    9.7898   -0.0001
    9.8198   -0.0001
    9.8498   -0.0001
    9.8799   -0.0001
    9.9099   -0.0001
    9.9399   -0.0001
    9.9700   -0.0001
   10.0000   -0.0001
   10.0300   -0.0001
   10.0601   -0.0001
   10.0901   -0.0001
   10.1201   -0.0001
   10.1502   -0.0001
   10.1802   -0.0001
   10.2102   -0.0001
   10.2402   -0.0001
   10.2703   -0.0001
   10.3003   -0.0001
   10.3303   -0.0001
   10.3604   -0.0001
   10.3904   -0.0001
   10.4204   -0.0001
   10.4505   -0.0001
   10.4805   -0.0001
   10.5105   -0.0001
   10.5405   -0.0001
   10.5706   -0.0001
   10.6006   -0.0001
   10.6306   -0.0001
   10.6607   -0.0001
   10.6907   -0.0001
   10.7207   -0.0001
   10.7508   -0.0001
   10.7808   -0.0001
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351    0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e2_2_ex3_SCOGCE.dat <==
         0   -0.7800
    0.0300   -0.7135
    0.0601   -0.6335
    0.0901   -0.5478
    0.1201   -0.4609
    0.1502   -0.3752
    0.1802   -0.2918
    0.2102   -0.2114
    0.2402   -0.1343
    0.2703   -0.0608
    0.3003    0.0091
    0.3303    0.0753
    0.3604    0.1376
    0.3904    0.1961
    0.4204    0.2507
    0.4505    0.3016
    0.4805    0.3487
    0.5105    0.3921
    0.5405    0.4320
    0.5706    0.4684
    0.6006    0.5015
    0.6306    0.5313
    0.6607    0.5580
    0.6907    0.5818
    0.7207    0.6028
    0.7508    0.6212
    0.7808    0.6370
    0.8108    0.6504
    0.8408    0.6615
    0.8709    0.6705
    0.9009    0.6775
    0.9309    0.6826
    0.9610    0.6859
    0.9910    0.6876
    1.0210    0.6877
    1.0511    0.6864
    1.0811    0.6837
    1.1111    0.6797
    1.1411    0.6746
    1.1712    0.6684
    1.2012    0.6612
    1.2312    0.6531
    1.2613    0.6442
    1.2913    0.6345
    1.3213    0.6240
    1.3514    0.6130
    1.3814    0.6014
    1.4114    0.5892
    1.4414    0.5766
    1.4715    0.5636
    1.5015    0.5503
    1.5315    0.5366
    1.5616    0.5227
    1.5916    0.5085
    1.6216    0.4942
    1.6517    0.4798
    1.6817    0.4653
    1.7117    0.4507
    1.7417    0.4360
    1.7718    0.4214
    1.8018    0.4068
    1.8318    0.3923
    1.8619    0.3778
    1.8919    0.3635
    1.9219    0.3492
    1.9520    0.3352
    1.9820    0.3212
    2.0120    0.3075
    2.0420    0.2940
    2.0721    0.2807
    2.1021    0.2676
    2.1321    0.2547
    2.1622    0.2421
    2.1922    0.2298
    2.2222    0.2177
    2.2523    0.2059
    2.2823    0.1944
    2.3123    0.1832
    2.3423    0.1723
    2.3724    0.1616
    2.4024    0.1513
    2.4324    0.1412
    2.4625    0.1315
    2.4925    0.1221
    2.5225    0.1130
    2.5526    0.1041
    2.5826    0.0956
    2.6126    0.0874
    2.6426    0.0795
    2.6727    0.0719
    2.7027    0.0645
    2.7327    0.0575
    2.7628    0.0508
    2.7928    0.0443
    2.8228    0.0381
    2.8529    0.0322
    2.8829    0.0265
    2.9129    0.0212
    2.9429    0.0160
    2.9730    0.0112
    3.0030    0.0066
    3.0330    0.0022
    3.0631   -0.0020
    3.0931   -0.0059
    3.1231   -0.0096
    3.1532   -0.0130
    3.1832   -0.0163
    3.2132   -0.0193
    3.2432   -0.0222
    3.2733   -0.0248
    3.3033   -0.0273
    3.3333   -0.0296
    3.3634   -0.0317
    3.3934   -0.0336
    3.4234   -0.0354
    3.4535   -0.0370
    3.4835   -0.0385
    3.5135   -0.0398
    3.5435   -0.0410
    3.5736   -0.0420
    3.6036   -0.0429
    3.6336   -0.0437
    3.6637   -0.0444
    3.6937   -0.0450
    3.7237   -0.0454
    3.7538   -0.0458
    3.7838   -0.0461
    3.8138   -0.0463
    3.8438   -0.0463
    3.8739   -0.0464
    3.9039   -0.0463
    3.9339   -0.0461
    3.9640   -0.0459
    3.9940   -0.0457
    4.0240   -0.0453
    4.0541   -0.0449
    4.0841   -0.0445
    4.1141   -0.0440
    4.1441   -0.0435
    4.1742   -0.0429
    4.2042   -0.0423
    4.2342   -0.0416
    4.2643   -0.0409
    4.2943   -0.0402
    4.3243   -0.0395
    4.3544   -0.0387
    4.3844   -0.0379
    4.4144   -0.0371
    4.4444   -0.0363
    4.4745   -0.0355
    4.5045   -0.0346
    4.5345   -0.0338
    4.5646   -0.0329
    4.5946   -0.0321
    4.6246   -0.0312
    4.6547   -0.0303
    4.6847   -0.0295
    4.7147   -0.0286
    4.7447   -0.0277
    4.7748   -0.0269
    4.8048   -0.0260
    4.8348   -0.0251
    4.8649   -0.0243
    4.8949   -0.0235
    4.9249   -0.0226
    4.9550   -0.0218
    4.9850   -0.0210
    5.0150   -0.0202
    5.0450   -0.0194
    5.0751   -0.0186
    5.1051   -0.0179
    5.1351   -0.0171
    5.1652   -0.0164
    5.1952   -0.0157
    5.2252   -0.0150
    5.2553   -0.0143
    5.2853   -0.0136
    5.3153   -0.0130
    5.3453   -0.0123
    5.3754   -0.0117
    5.4054   -0.0111
    5.4354   -0.0105
    5.4655   -0.0100
    5.4955   -0.0094
    5.5255   -0.0089
    5.5556   -0.0083
    5.5856   -0.0078
    5.6156   -0.0073
    5.6456   -0.0069
    5.6757   -0.0064
    5.7057   -0.0060
    5.7357   -0.0055
    5.7658   -0.0051
    5.7958   -0.0047
    5.8258   -0.0044
    5.8559   -0.0040
    5.8859   -0.0037
    5.9159   -0.0033
    5.9459   -0.0030
    5.9760   -0.0027
    6.0060   -0.0024
    6.0360   -0.0021
    6.0661   -0.0018
    6.0961   -0.0016
    6.1261   -0.0013
    6.1562   -0.0011
    6.1862   -0.0009
    6.2162   -0.0007
    6.2462   -0.0005
    6.2763   -0.0003
    6.3063   -0.0001
    6.3363    0.0000
    6.3664    0.0002
    6.3964    0.0003
    6.4264    0.0005
    6.4565    0.0006
    6.4865    0.0007
    6.5165    0.0008
    6.5465    0.0009
    6.5766    0.0010
    6.6066    0.0011
    6.6366    0.0012
    6.6667    0.0013
    6.6967    0.0013
    6.7267    0.0014
    6.7568    0.0014
    6.7868    0.0015
    6.8168    0.0015
    6.8468    0.0016
    6.8769    0.0016
    6.9069    0.0016
    6.9369    0.0016
    6.9670    0.0017
    6.9970    0.0017
    7.0270    0.0017
    7.0571    0.0017
    7.0871    0.0017
    7.1171    0.0017
    7.1471    0.0017
    7.1772    0.0017
    7.2072    0.0017
    7.2372    0.0017
    7.2673    0.0017
    7.2973    0.0016
    7.3273    0.0016
    7.3574    0.0016
    7.3874    0.0016
    7.4174    0.0016
    7.4474    0.0015
    7.4775    0.0015
    7.5075    0.0015
    7.5375    0.0015
    7.5676    0.0014
    7.5976    0.0014
    7.6276    0.0014
    7.6577    0.0013
    7.6877    0.0013
    7.7177    0.0013
    7.7477    0.0012
    7.7778    0.0012
    7.8078    0.0012
    7.8378    0.0011
    7.8679    0.0011
    7.8979    0.0011
    7.9279    0.0010
    7.9580    0.0010
    7.9880    0.0010
    8.0180    0.0009
    8.0480    0.0009
    8.0781    0.0009
    8.1081    0.0008
    8.1381    0.0008
    8.1682    0.0008
    8.1982    0.0007
    8.2282    0.0007
    8.2583    0.0007
    8.2883    0.0007
    8.3183    0.0006
    8.3483    0.0006
    8.3784    0.0006
    8.4084    0.0005
    8.4384    0.0005
    8.4685    0.0005
    8.4985    0.0005
    8.5285    0.0004
    8.5586    0.0004
    8.5886    0.0004
    8.6186    0.0004
    8.6486    0.0004
    8.6787    0.0003
    8.7087    0.0003
    8.7387    0.0003
    8.7688    0.0003
    8.7988    0.0003
    8.8288    0.0002
    8.8589    0.0002
    8.8889    0.0002
    8.9189    0.0002
    8.9489    0.0002
    8.9790    0.0002
    9.0090    0.0001
    9.0390    0.0001
    9.0691    0.0001
    9.0991    0.0001
    9.1291    0.0001
    9.1592    0.0001
    9.1892    0.0001
    9.2192    0.0001
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994    0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0001
    9.6997   -0.0001
    9.7297   -0.0001
    9.7598   -0.0001
    9.7898   -0.0001
    9.8198   -0.0001
    9.8498   -0.0001
    9.8799   -0.0001
    9.9099   -0.0001
    9.9399   -0.0001
    9.9700   -0.0001
   10.0000   -0.0001
   10.0300   -0.0001
   10.0601   -0.0001
   10.0901   -0.0001
   10.1201   -0.0001
   10.1502   -0.0001
   10.1802   -0.0001
   10.2102   -0.0001
   10.2402   -0.0001
   10.2703   -0.0001
   10.3003   -0.0001
   10.3303   -0.0001
   10.3604   -0.0001
   10.3904   -0.0001
   10.4204   -0.0001
   10.4505   -0.0001
   10.4805   -0.0001
   10.5105   -0.0001
   10.5405   -0.0001
   10.5706   -0.0001
   10.6006   -0.0001
   10.6306   -0.0001
   10.6607   -0.0001
   10.6907   -0.0001
   10.7207   -0.0001
   10.7508   -0.0001
   10.7808   -0.0001
   10.8108   -0.0001
   10.8408   -0.0001
   10.8709   -0.0001
   10.9009   -0.0001
   10.9309   -0.0001
   10.9610   -0.0001
   10.9910   -0.0001
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826    0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351    0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e3_1_ex3_SCOGCE.dat <==
         0   -0.0400
    0.0300    0.0166
    0.0601    0.0420
    0.0901    0.0495
    0.1201    0.0448
    0.1502    0.0312
    0.1802    0.0107
    0.2102   -0.0149
    0.2402   -0.0443
    0.2703   -0.0762
    0.3003   -0.1097
    0.3303   -0.1440
    0.3604   -0.1784
    0.3904   -0.2123
    0.4204   -0.2455
    0.4505   -0.2774
    0.4805   -0.3080
    0.5105   -0.3370
    0.5405   -0.3642
    0.5706   -0.3895
    0.6006   -0.4130
    0.6306   -0.4346
    0.6607   -0.4542
    0.6907   -0.4719
    0.7207   -0.4877
    0.7508   -0.5016
    0.7808   -0.5138
    0.8108   -0.5242
    0.8408   -0.5330
    0.8709   -0.5401
    0.9009   -0.5457
    0.9309   -0.5499
    0.9610   -0.5527
    0.9910   -0.5541
    1.0210   -0.5544
    1.0511   -0.5534
    1.0811   -0.5514
    1.1111   -0.5484
    1.1411   -0.5444
    1.1712   -0.5395
    1.2012   -0.5338
    1.2312   -0.5274
    1.2613   -0.5203
    1.2913   -0.5125
    1.3213   -0.5041
    1.3514   -0.4953
    1.3814   -0.4859
    1.4114   -0.4761
    1.4414   -0.4660
    1.4715   -0.4555
    1.5015   -0.4447
    1.5315   -0.4336
    1.5616   -0.4223
    1.5916   -0.4109
    1.6216   -0.3993
    1.6517   -0.3876
    1.6817   -0.3758
    1.7117   -0.3640
    1.7417   -0.3522
    1.7718   -0.3403
    1.8018   -0.3285
    1.8318   -0.3167
    1.8619   -0.3049
    1.8919   -0.2933
    1.9219   -0.2818
    1.9520   -0.2704
    1.9820   -0.2591
    2.0120   -0.2480
    2.0420   -0.2370
    2.0721   -0.2262
    2.1021   -0.2156
    2.1321   -0.2052
    2.1622   -0.1950
    2.1922   -0.1850
    2.2222   -0.1752
    2.2523   -0.1657
    2.2823   -0.1563
    2.3123   -0.1472
    2.3423   -0.1384
    2.3724   -0.1298
    2.4024   -0.1214
    2.4324   -0.1133
    2.4625   -0.1054
    2.4925   -0.0978
    2.5225   -0.0904
    2.5526   -0.0833
    2.5826   -0.0764
    2.6126   -0.0698
    2.6426   -0.0633
    2.6727   -0.0572
    2.7027   -0.0513
    2.7327   -0.0456
    2.7628   -0.0401
    2.7928   -0.0349
    2.8228   -0.0299
    2.8529   -0.0251
    2.8829   -0.0206
    2.9129   -0.0162
    2.9429   -0.0121
    2.9730   -0.0082
    3.0030   -0.0045
    3.0330   -0.0009
    3.0631    0.0024
    3.0931    0.0056
    3.1231    0.0085
    3.1532    0.0113
    3.1832    0.0139
    3.2132    0.0164
    3.2432    0.0187
    3.2733    0.0208
    3.3033    0.0228
    3.3333    0.0246
    3.3634    0.0263
    3.3934    0.0279
    3.4234    0.0293
    3.4535    0.0306
    3.4835    0.0318
    3.5135    0.0328
    3.5435    0.0338
    3.5736    0.0346
    3.6036    0.0353
    3.6336    0.0360
    3.6637    0.0365
    3.6937    0.0370
    3.7237    0.0373
    3.7538    0.0376
    3.7838    0.0378
    3.8138    0.0379
    3.8438    0.0380
    3.8739    0.0380
    3.9039    0.0379
    3.9339    0.0378
    3.9640    0.0376
    3.9940    0.0374
    4.0240    0.0371
    4.0541    0.0368
    4.0841    0.0364
    4.1141    0.0360
    4.1441    0.0356
    4.1742    0.0351
    4.2042    0.0346
    4.2342    0.0340
    4.2643    0.0335
    4.2943    0.0329
    4.3243    0.0323
    4.3544    0.0316
    4.3844    0.0310
    4.4144    0.0303
    4.4444    0.0297
    4.4745    0.0290
    4.5045    0.0283
    4.5345    0.0276
    4.5646    0.0269
    4.5946    0.0262
    4.6246    0.0255
    4.6547    0.0248
    4.6847    0.0241
    4.7147    0.0233
    4.7447    0.0226
    4.7748    0.0219
    4.8048    0.0212
    4.8348    0.0205
    4.8649    0.0198
    4.8949    0.0191
    4.9249    0.0185
    4.9550    0.0178
    4.9850    0.0171
    5.0150    0.0165
    5.0450    0.0158
    5.0751    0.0152
    5.1051    0.0146
    5.1351    0.0140
    5.1652    0.0134
    5.1952    0.0128
    5.2252    0.0122
    5.2553    0.0117
    5.2853    0.0111
    5.3153    0.0106
    5.3453    0.0101
    5.3754    0.0096
    5.4054    0.0091
    5.4354    0.0086
    5.4655    0.0081
    5.4955    0.0077
    5.5255    0.0072
    5.5556    0.0068
    5.5856    0.0064
    5.6156    0.0060
    5.6456    0.0056
    5.6757    0.0052
    5.7057    0.0049
    5.7357    0.0045
    5.7658    0.0042
    5.7958    0.0039
    5.8258    0.0036
    5.8559    0.0033
    5.8859    0.0030
    5.9159    0.0027
    5.9459    0.0025
    5.9760    0.0022
    6.0060    0.0020
    6.0360    0.0017
    6.0661    0.0015
    6.0961    0.0013
    6.1261    0.0011
    6.1562    0.0009
    6.1862    0.0007
    6.2162    0.0006
    6.2462    0.0004
    6.2763    0.0003
    6.3063    0.0001
    6.3363   -0.0000
    6.3664   -0.0001
    6.3964   -0.0003
    6.4264   -0.0004
    6.4565   -0.0005
    6.4865   -0.0006
    6.5165   -0.0007
    6.5465   -0.0007
    6.5766   -0.0008
    6.6066   -0.0009
    6.6366   -0.0010
    6.6667   -0.0010
    6.6967   -0.0011
    6.7267   -0.0011
    6.7568   -0.0012
    6.7868   -0.0012
    6.8168   -0.0012
    6.8468   -0.0013
    6.8769   -0.0013
    6.9069   -0.0013
    6.9369   -0.0013
    6.9670   -0.0013
    6.9970   -0.0014
    7.0270   -0.0014
    7.0571   -0.0014
    7.0871   -0.0014
    7.1171   -0.0014
    7.1471   -0.0014
    7.1772   -0.0014
    7.2072   -0.0014
    7.2372   -0.0014
    7.2673   -0.0013
    7.2973   -0.0013
    7.3273   -0.0013
    7.3574   -0.0013
    7.3874   -0.0013
    7.4174   -0.0013
    7.4474   -0.0012
    7.4775   -0.0012
    7.5075   -0.0012
    7.5375   -0.0012
    7.5676   -0.0012
    7.5976   -0.0011
    7.6276   -0.0011
    7.6577   -0.0011
    7.6877   -0.0011
    7.7177   -0.0010
    7.7477   -0.0010
    7.7778   -0.0010
    7.8078   -0.0010
    7.8378   -0.0009
    7.8679   -0.0009
    7.8979   -0.0009
    7.9279   -0.0008
    7.9580   -0.0008
    7.9880   -0.0008
    8.0180   -0.0008
    8.0480   -0.0007
    8.0781   -0.0007
    8.1081   -0.0007
    8.1381   -0.0007
    8.1682   -0.0006
    8.1982   -0.0006
    8.2282   -0.0006
    8.2583   -0.0006
    8.2883   -0.0005
    8.3183   -0.0005
    8.3483   -0.0005
    8.3784   -0.0005
    8.4084   -0.0004
    8.4384   -0.0004
    8.4685   -0.0004
    8.4985   -0.0004
    8.5285   -0.0004
    8.5586   -0.0003
    8.5886   -0.0003
    8.6186   -0.0003
    8.6486   -0.0003
    8.6787   -0.0003
    8.7087   -0.0003
    8.7387   -0.0002
    8.7688   -0.0002
    8.7988   -0.0002
    8.8288   -0.0002
    8.8589   -0.0002
    8.8889   -0.0002
    8.9189   -0.0001
    8.9489   -0.0001
    8.9790   -0.0001
    9.0090   -0.0001
    9.0390   -0.0001
    9.0691   -0.0001
    9.0991   -0.0001
    9.1291   -0.0001
    9.1592   -0.0001
    9.1892   -0.0001
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994    0.0000
    9.4294    0.0000
    9.4595    0.0000
    9.4895    0.0000
    9.5195    0.0000
    9.5495    0.0000
    9.5796    0.0000
    9.6096    0.0000
    9.6396    0.0000
    9.6697    0.0000
    9.6997    0.0000
    9.7297    0.0000
    9.7598    0.0000
    9.7898    0.0001
    9.8198    0.0001
    9.8498    0.0001
    9.8799    0.0001
    9.9099    0.0001
    9.9399    0.0001
    9.9700    0.0001
   10.0000    0.0001
   10.0300    0.0001
   10.0601    0.0001
   10.0901    0.0001
   10.1201    0.0001
   10.1502    0.0001
   10.1802    0.0001
   10.2102    0.0001
   10.2402    0.0001
   10.2703    0.0001
   10.3003    0.0001
   10.3303    0.0001
   10.3604    0.0001
   10.3904    0.0001
   10.4204    0.0001
   10.4505    0.0001
   10.4805    0.0001
   10.5105    0.0001
   10.5405    0.0001
   10.5706    0.0001
   10.6006    0.0001
   10.6306    0.0001
   10.6607    0.0001
   10.6907    0.0001
   10.7207    0.0001
   10.7508    0.0001
   10.7808    0.0001
   10.8108    0.0000
   10.8408    0.0000
   10.8709    0.0000
   10.9009    0.0000
   10.9309    0.0000
   10.9610    0.0000
   10.9910    0.0000
   11.0210    0.0000
   11.0511    0.0000
   11.0811    0.0000
   11.1111    0.0000
   11.1411    0.0000
   11.1712    0.0000
   11.2012    0.0000
   11.2312    0.0000
   11.2613    0.0000
   11.2913    0.0000
   11.3213    0.0000
   11.3514    0.0000
   11.3814    0.0000
   11.4114    0.0000
   11.4414    0.0000
   11.4715    0.0000
   11.5015    0.0000
   11.5315    0.0000
   11.5616    0.0000
   11.5916    0.0000
   11.6216    0.0000
   11.6517    0.0000
   11.6817    0.0000
   11.7117    0.0000
   11.7417    0.0000
   11.7718    0.0000
   11.8018    0.0000
   11.8318    0.0000
   11.8619    0.0000
   11.8919    0.0000
   11.9219    0.0000
   11.9520    0.0000
   11.9820    0.0000
   12.0120    0.0000
   12.0420    0.0000
   12.0721    0.0000
   12.1021    0.0000
   12.1321    0.0000
   12.1622    0.0000
   12.1922    0.0000
   12.2222    0.0000
   12.2523    0.0000
   12.2823    0.0000
   12.3123    0.0000
   12.3423    0.0000
   12.3724    0.0000
   12.4024    0.0000
   12.4324    0.0000
   12.4625    0.0000
   12.4925    0.0000
   12.5225    0.0000
   12.5526    0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057    0.0000
   15.7357    0.0000
   15.7658    0.0000
   15.7958    0.0000
   15.8258    0.0000
   15.8559    0.0000
   15.8859    0.0000
   15.9159    0.0000
   15.9459    0.0000
   15.9760    0.0000
   16.0060    0.0000
   16.0360    0.0000
   16.0661    0.0000
   16.0961    0.0000
   16.1261    0.0000
   16.1562    0.0000
   16.1862    0.0000
   16.2162    0.0000
   16.2462    0.0000
   16.2763    0.0000
   16.3063    0.0000
   16.3363    0.0000
   16.3664    0.0000
   16.3964    0.0000
   16.4264    0.0000
   16.4565    0.0000
   16.4865    0.0000
   16.5165    0.0000
   16.5465    0.0000
   16.5766    0.0000
   16.6066    0.0000
   16.6366    0.0000
   16.6667    0.0000
   16.6967    0.0000
   16.7267    0.0000
   16.7568    0.0000
   16.7868    0.0000
   16.8168    0.0000
   16.8468    0.0000
   16.8769    0.0000
   16.9069    0.0000
   16.9369    0.0000
   16.9670    0.0000
   16.9970    0.0000
   17.0270    0.0000
   17.0571    0.0000
   17.0871    0.0000
   17.1171    0.0000
   17.1471    0.0000
   17.1772    0.0000
   17.2072    0.0000
   17.2372    0.0000
   17.2673    0.0000
   17.2973    0.0000
   17.3273    0.0000
   17.3574    0.0000
   17.3874    0.0000
   17.4174    0.0000
   17.4474    0.0000
   17.4775    0.0000
   17.5075    0.0000
   17.5375    0.0000
   17.5676    0.0000
   17.5976    0.0000
   17.6276    0.0000
   17.6577    0.0000
   17.6877    0.0000
   17.7177    0.0000
   17.7477    0.0000
   17.7778    0.0000
   17.8078    0.0000
   17.8378    0.0000
   17.8679    0.0000
   17.8979    0.0000
   17.9279    0.0000
   17.9580    0.0000
   17.9880    0.0000
   18.0180    0.0000
   18.0480    0.0000
   18.0781    0.0000
   18.1081    0.0000
   18.1381    0.0000
   18.1682    0.0000
   18.1982    0.0000
   18.2282    0.0000
   18.2583    0.0000
   18.2883    0.0000
   18.3183    0.0000
   18.3483    0.0000
   18.3784    0.0000
   18.4084    0.0000
   18.4384    0.0000
   18.4685    0.0000
   18.4985    0.0000
   18.5285    0.0000
   18.5586    0.0000
   18.5886    0.0000
   18.6186    0.0000
   18.6486    0.0000
   18.6787    0.0000
   18.7087    0.0000
   18.7387    0.0000
   18.7688    0.0000
   18.7988    0.0000
   18.8288    0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120    0.0000
   22.0420    0.0000
   22.0721    0.0000
   22.1021    0.0000
   22.1321    0.0000
   22.1622    0.0000
   22.1922    0.0000
   22.2222    0.0000
   22.2523    0.0000
   22.2823    0.0000
   22.3123    0.0000
   22.3423    0.0000
   22.3724    0.0000
   22.4024    0.0000
   22.4324    0.0000
   22.4625    0.0000
   22.4925    0.0000
   22.5225    0.0000
   22.5526    0.0000
   22.5826    0.0000
   22.6126    0.0000
   22.6426    0.0000
   22.6727    0.0000
   22.7027    0.0000
   22.7327    0.0000
   22.7628    0.0000
   22.7928    0.0000
   22.8228    0.0000
   22.8529    0.0000
   22.8829    0.0000
   22.9129    0.0000
   22.9429    0.0000
   22.9730    0.0000
   23.0030    0.0000
   23.0330    0.0000
   23.0631    0.0000
   23.0931    0.0000
   23.1231    0.0000
   23.1532    0.0000
   23.1832    0.0000
   23.2132    0.0000
   23.2432    0.0000
   23.2733    0.0000
   23.3033    0.0000
   23.3333    0.0000
   23.3634    0.0000
   23.3934    0.0000
   23.4234    0.0000
   23.4535    0.0000
   23.4835    0.0000
   23.5135    0.0000
   23.5435    0.0000
   23.5736    0.0000
   23.6036    0.0000
   23.6336    0.0000
   23.6637    0.0000
   23.6937    0.0000
   23.7237    0.0000
   23.7538    0.0000
   23.7838    0.0000
   23.8138    0.0000
   23.8438    0.0000
   23.8739    0.0000
   23.9039    0.0000
   23.9339    0.0000
   23.9640    0.0000
   23.9940    0.0000
   24.0240    0.0000
   24.0541    0.0000
   24.0841    0.0000
   24.1141    0.0000
   24.1441    0.0000
   24.1742    0.0000
   24.2042    0.0000
   24.2342    0.0000
   24.2643    0.0000
   24.2943    0.0000
   24.3243    0.0000
   24.3544    0.0000
   24.3844    0.0000
   24.4144    0.0000
   24.4444    0.0000
   24.4745    0.0000
   24.5045    0.0000
   24.5345    0.0000
   24.5646    0.0000
   24.5946    0.0000
   24.6246    0.0000
   24.6547    0.0000
   24.6847    0.0000
   24.7147    0.0000
   24.7447    0.0000
   24.7748    0.0000
   24.8048    0.0000
   24.8348    0.0000
   24.8649    0.0000
   24.8949    0.0000
   24.9249    0.0000
   24.9550    0.0000
   24.9850    0.0000
   25.0150    0.0000
   25.0450    0.0000
   25.0751    0.0000
   25.1051    0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883    0.0000
   28.3183    0.0000
   28.3483    0.0000
   28.3784    0.0000
   28.4084    0.0000
   28.4384    0.0000
   28.4685    0.0000
   28.4985    0.0000
   28.5285    0.0000
   28.5586    0.0000
   28.5886    0.0000
   28.6186    0.0000
   28.6486    0.0000
   28.6787    0.0000
   28.7087    0.0000
   28.7387    0.0000
   28.7688    0.0000
   28.7988    0.0000
   28.8288    0.0000
   28.8589    0.0000
   28.8889    0.0000
   28.9189    0.0000
   28.9489    0.0000
   28.9790    0.0000
   29.0090    0.0000
   29.0390    0.0000
   29.0691    0.0000
   29.0991    0.0000
   29.1291    0.0000
   29.1592    0.0000
   29.1892    0.0000
   29.2192    0.0000
   29.2492    0.0000
   29.2793    0.0000
   29.3093    0.0000
   29.3393    0.0000
   29.3694    0.0000
   29.3994    0.0000
   29.4294    0.0000
   29.4595    0.0000
   29.4895    0.0000
   29.5195    0.0000
   29.5495    0.0000
   29.5796    0.0000
   29.6096    0.0000
   29.6396    0.0000
   29.6697    0.0000
   29.6997    0.0000
   29.7297    0.0000
   29.7598    0.0000
   29.7898    0.0000
   29.8198    0.0000
   29.8498    0.0000
   29.8799    0.0000
   29.9099    0.0000
   29.9399    0.0000
   29.9700    0.0000
   30.0000    0.0000

==> dataEx3/e3_2_ex3_SCOGCE.dat <==
         0   -0.2667
    0.0300   -0.2460
    0.0601   -0.2174
    0.0901   -0.1862
    0.1201   -0.1552
    0.1502   -0.1256
    0.1802   -0.0978
    0.2102   -0.0721
    0.2402   -0.0482
    0.2703   -0.0262
    0.3003   -0.0059
    0.3303    0.0128
    0.3604    0.0300
    0.3904    0.0458
    0.4204    0.0603
    0.4505    0.0735
    0.4805    0.0856
    0.5105    0.0966
    0.5405    0.1066
    0.5706    0.1157
    0.6006    0.1238
    0.6306    0.1311
    0.6607    0.1377
    0.6907    0.1435
    0.7207    0.1486
    0.7508    0.1530
    0.7808    0.1568
    0.8108    0.1601
    0.8408    0.1628
    0.8709    0.1650
    0.9009    0.1668
    0.9309    0.1681
    0.9610    0.1689
    0.9910    0.1694
    1.0210    0.1695
    1.0511    0.1692
    1.0811    0.1687
    1.1111    0.1678
    1.1411    0.1666
    1.1712    0.1652
    1.2012    0.1636
    1.2312    0.1617
    1.2613    0.1595
    1.2913    0.1572
    1.3213    0.1548
    1.3514    0.1521
    1.3814    0.1493
    1.4114    0.1464
    1.4414    0.1434
    1.4715    0.1402
    1.5015    0.1370
    1.5315    0.1336
    1.5616    0.1302
    1.5916    0.1268
    1.6216    0.1232
    1.6517    0.1197
    1.6817    0.1161
    1.7117    0.1125
    1.7417    0.1088
    1.7718    0.1052
    1.8018    0.1016
    1.8318    0.0979
    1.8619    0.0943
    1.8919    0.0907
    1.9219    0.0872
    1.9520    0.0836
    1.9820    0.0802
    2.0120    0.0767
    2.0420    0.0733
    2.0721    0.0699
    2.1021    0.0666
    2.1321    0.0634
    2.1622    0.0602
    2.1922    0.0571
    2.2222    0.0540
    2.2523    0.0510
    2.2823    0.0481
    2.3123    0.0453
    2.3423    0.0425
    2.3724    0.0398
    2.4024    0.0372
    2.4324    0.0346
    2.4625    0.0321
    2.4925    0.0297
    2.5225    0.0274
    2.5526    0.0252
    2.5826    0.0230
    2.6126    0.0209
    2.6426    0.0189
    2.6727    0.0169
    2.7027    0.0151
    2.7327    0.0133
    2.7628    0.0115
    2.7928    0.0099
    2.8228    0.0083
    2.8529    0.0068
    2.8829    0.0054
    2.9129    0.0040
    2.9429    0.0027
    2.9730    0.0015
    3.0030    0.0003
    3.0330   -0.0008
    3.0631   -0.0019
    3.0931   -0.0029
    3.1231   -0.0038
    3.1532   -0.0047
    3.1832   -0.0055
    3.2132   -0.0063
    3.2432   -0.0070
    3.2733   -0.0076
    3.3033   -0.0083
    3.3333   -0.0088
    3.3634   -0.0094
    3.3934   -0.0098
    3.4234   -0.0103
    3.4535   -0.0107
    3.4835   -0.0110
    3.5135   -0.0114
    3.5435   -0.0117
    3.5736   -0.0119
    3.6036   -0.0121
    3.6336   -0.0123
    3.6637   -0.0125
    3.6937   -0.0126
    3.7237   -0.0127
    3.7538   -0.0128
    3.7838   -0.0128
    3.8138   -0.0129
    3.8438   -0.0129
    3.8739   -0.0128
    3.9039   -0.0128
    3.9339   -0.0128
    3.9640   -0.0127
    3.9940   -0.0126
    4.0240   -0.0125
    4.0541   -0.0124
    4.0841   -0.0122
    4.1141   -0.0121
    4.1441   -0.0119
    4.1742   -0.0118
    4.2042   -0.0116
    4.2342   -0.0114
    4.2643   -0.0112
    4.2943   -0.0110
    4.3243   -0.0108
    4.3544   -0.0106
    4.3844   -0.0104
    4.4144   -0.0102
    4.4444   -0.0099
    4.4745   -0.0097
    4.5045   -0.0095
    4.5345   -0.0092
    4.5646   -0.0090
    4.5946   -0.0087
    4.6246   -0.0085
    4.6547   -0.0083
    4.6847   -0.0080
    4.7147   -0.0078
    4.7447   -0.0076
    4.7748   -0.0073
    4.8048   -0.0071
    4.8348   -0.0069
    4.8649   -0.0066
    4.8949   -0.0064
    4.9249   -0.0062
    4.9550   -0.0059
    4.9850   -0.0057
    5.0150   -0.0055
    5.0450   -0.0053
    5.0751   -0.0051
    5.1051   -0.0049
    5.1351   -0.0047
    5.1652   -0.0045
    5.1952   -0.0043
    5.2252   -0.0041
    5.2553   -0.0039
    5.2853   -0.0037
    5.3153   -0.0035
    5.3453   -0.0034
    5.3754   -0.0032
    5.4054   -0.0030
    5.4354   -0.0029
    5.4655   -0.0027
    5.4955   -0.0026
    5.5255   -0.0024
    5.5556   -0.0023
    5.5856   -0.0021
    5.6156   -0.0020
    5.6456   -0.0019
    5.6757   -0.0018
    5.7057   -0.0016
    5.7357   -0.0015
    5.7658   -0.0014
    5.7958   -0.0013
    5.8258   -0.0012
    5.8559   -0.0011
    5.8859   -0.0010
    5.9159   -0.0009
    5.9459   -0.0008
    5.9760   -0.0008
    6.0060   -0.0007
    6.0360   -0.0006
    6.0661   -0.0005
    6.0961   -0.0005
    6.1261   -0.0004
    6.1562   -0.0003
    6.1862   -0.0003
    6.2162   -0.0002
    6.2462   -0.0002
    6.2763   -0.0001
    6.3063   -0.0001
    6.3363   -0.0000
    6.3664    0.0000
    6.3964    0.0001
    6.4264    0.0001
    6.4565    0.0001
    6.4865    0.0002
    6.5165    0.0002
    6.5465    0.0002
    6.5766    0.0003
    6.6066    0.0003
    6.6366    0.0003
    6.6667    0.0003
    6.6967    0.0003
    6.7267    0.0004
    6.7568    0.0004
    6.7868    0.0004
    6.8168    0.0004
    6.8468    0.0004
    6.8769    0.0004
    6.9069    0.0004
    6.9369    0.0004
    6.9670    0.0004
    6.9970    0.0004
    7.0270    0.0004
    7.0571    0.0004
    7.0871    0.0004
    7.1171    0.0004
    7.1471    0.0004
    7.1772    0.0004
    7.2072    0.0004
    7.2372    0.0004
    7.2673    0.0004
    7.2973    0.0004
    7.3273    0.0004
    7.3574    0.0004
    7.3874    0.0004
    7.4174    0.0004
    7.4474    0.0004
    7.4775    0.0004
    7.5075    0.0004
    7.5375    0.0004
    7.5676    0.0004
    7.5976    0.0004
    7.6276    0.0004
    7.6577    0.0004
    7.6877    0.0003
    7.7177    0.0003
    7.7477    0.0003
    7.7778    0.0003
    7.8078    0.0003
    7.8378    0.0003
    7.8679    0.0003
    7.8979    0.0003
    7.9279    0.0003
    7.9580    0.0003
    7.9880    0.0003
    8.0180    0.0002
    8.0480    0.0002
    8.0781    0.0002
    8.1081    0.0002
    8.1381    0.0002
    8.1682    0.0002
    8.1982    0.0002
    8.2282    0.0002
    8.2583    0.0002
    8.2883    0.0002
    8.3183    0.0002
    8.3483    0.0002
    8.3784    0.0002
    8.4084    0.0001
    8.4384    0.0001
    8.4685    0.0001
    8.4985    0.0001
    8.5285    0.0001
    8.5586    0.0001
    8.5886    0.0001
    8.6186    0.0001
    8.6486    0.0001
    8.6787    0.0001
    8.7087    0.0001
    8.7387    0.0001
    8.7688    0.0001
    8.7988    0.0001
    8.8288    0.0001
    8.8589    0.0001
    8.8889    0.0001
    8.9189    0.0000
    8.9489    0.0000
    8.9790    0.0000
    9.0090    0.0000
    9.0390    0.0000
    9.0691    0.0000
    9.0991    0.0000
    9.1291    0.0000
    9.1592    0.0000
    9.1892    0.0000
    9.2192    0.0000
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351    0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e4_1_ex3_SCOGCE.dat <==

         0    0.4000
    0.0300    0.2847
    0.0601    0.2349
    0.0901    0.2211
    0.1201    0.2280
    0.1502    0.2472
    0.1802    0.2738
    0.2102    0.3046
    0.2402    0.3378
    0.2703    0.3718
    0.3003    0.4055
    0.3303    0.4383
    0.3604    0.4696
    0.3904    0.4989
    0.4204    0.5261
    0.4505    0.5509
    0.4805    0.5732
    0.5105    0.5931
    0.5405    0.6105
    0.5706    0.6255
    0.6006    0.6383
    0.6306    0.6488
    0.6607    0.6572
    0.6907    0.6636
    0.7207    0.6682
    0.7508    0.6710
    0.7808    0.6723
    0.8108    0.6720
    0.8408    0.6704
    0.8709    0.6674
    0.9009    0.6634
    0.9309    0.6582
    0.9610    0.6521
    0.9910    0.6451
    1.0210    0.6373
    1.0511    0.6287
    1.0811    0.6195
    1.1111    0.6097
    1.1411    0.5994
    1.1712    0.5887
    1.2012    0.5775
    1.2312    0.5659
    1.2613    0.5540
    1.2913    0.5419
    1.3213    0.5295
    1.3514    0.5169
    1.3814    0.5042
    1.4114    0.4913
    1.4414    0.4784
    1.4715    0.4653
    1.5015    0.4523
    1.5315    0.4392
    1.5616    0.4262
    1.5916    0.4131
    1.6216    0.4002
    1.6517    0.3873
    1.6817    0.3744
    1.7117    0.3617
    1.7417    0.3491
    1.7718    0.3367
    1.8018    0.3244
    1.8318    0.3122
    1.8619    0.3003
    1.8919    0.2885
    1.9219    0.2769
    1.9520    0.2655
    1.9820    0.2543
    2.0120    0.2433
    2.0420    0.2326
    2.0721    0.2220
    2.1021    0.2117
    2.1321    0.2017
    2.1622    0.1918
    2.1922    0.1822
    2.2222    0.1729
    2.2523    0.1638
    2.2823    0.1549
    2.3123    0.1463
    2.3423    0.1380
    2.3724    0.1298
    2.4024    0.1220
    2.4324    0.1144
    2.4625    0.1070
    2.4925    0.0998
    2.5225    0.0930
    2.5526    0.0863
    2.5826    0.0799
    2.6126    0.0737
    2.6426    0.0677
    2.6727    0.0620
    2.7027    0.0565
    2.7327    0.0512
    2.7628    0.0462
    2.7928    0.0413
    2.8228    0.0367
    2.8529    0.0323
    2.8829    0.0280
    2.9129    0.0240
    2.9429    0.0202
    2.9730    0.0165
    3.0030    0.0130
    3.0330    0.0097
    3.0631    0.0066
    3.0931    0.0037
    3.1231    0.0009
    3.1532   -0.0017
    3.1832   -0.0042
    3.2132   -0.0065
    3.2432   -0.0087
    3.2733   -0.0107
    3.3033   -0.0126
    3.3333   -0.0144
    3.3634   -0.0160
    3.3934   -0.0175
    3.4234   -0.0189
    3.4535   -0.0202
    3.4835   -0.0214
    3.5135   -0.0224
    3.5435   -0.0234
    3.5736   -0.0243
    3.6036   -0.0250
    3.6336   -0.0257
    3.6637   -0.0263
    3.6937   -0.0268
    3.7237   -0.0273
    3.7538   -0.0276
    3.7838   -0.0280
    3.8138   -0.0282
    3.8438   -0.0284
    3.8739   -0.0285
    3.9039   -0.0285
    3.9339   -0.0285
    3.9640   -0.0285
    3.9940   -0.0284
    4.0240   -0.0283
    4.0541   -0.0281
    4.0841   -0.0279
    4.1141   -0.0276
    4.1441   -0.0273
    4.1742   -0.0270
    4.2042   -0.0267
    4.2342   -0.0263
    4.2643   -0.0259
    4.2943   -0.0255
    4.3243   -0.0250
    4.3544   -0.0246
    4.3844   -0.0241
    4.4144   -0.0236
    4.4444   -0.0231
    4.4745   -0.0226
    4.5045   -0.0221
    4.5345   -0.0216
    4.5646   -0.0210
    4.5946   -0.0205
    4.6246   -0.0199
    4.6547   -0.0194
    4.6847   -0.0188
    4.7147   -0.0183
    4.7447   -0.0177
    4.7748   -0.0172
    4.8048   -0.0166
    4.8348   -0.0161
    4.8649   -0.0155
    4.8949   -0.0150
    4.9249   -0.0145
    4.9550   -0.0140
    4.9850   -0.0134
    5.0150   -0.0129
    5.0450   -0.0124
    5.0751   -0.0119
    5.1051   -0.0114
    5.1351   -0.0109
    5.1652   -0.0105
    5.1952   -0.0100
    5.2252   -0.0096
    5.2553   -0.0091
    5.2853   -0.0087
    5.3153   -0.0083
    5.3453   -0.0078
    5.3754   -0.0074
    5.4054   -0.0071
    5.4354   -0.0067
    5.4655   -0.0063
    5.4955   -0.0059
    5.5255   -0.0056
    5.5556   -0.0052
    5.5856   -0.0049
    5.6156   -0.0046
    5.6456   -0.0043
    5.6757   -0.0040
    5.7057   -0.0037
    5.7357   -0.0034
    5.7658   -0.0032
    5.7958   -0.0029
    5.8258   -0.0027
    5.8559   -0.0024
    5.8859   -0.0022
    5.9159   -0.0020
    5.9459   -0.0018
    5.9760   -0.0016
    6.0060   -0.0014
    6.0360   -0.0012
    6.0661   -0.0010
    6.0961   -0.0009
    6.1261   -0.0007
    6.1562   -0.0006
    6.1862   -0.0004
    6.2162   -0.0003
    6.2462   -0.0002
    6.2763   -0.0000
    6.3063    0.0001
    6.3363    0.0002
    6.3664    0.0003
    6.3964    0.0004
    6.4264    0.0005
    6.4565    0.0005
    6.4865    0.0006
    6.5165    0.0007
    6.5465    0.0008
    6.5766    0.0008
    6.6066    0.0009
    6.6366    0.0009
    6.6667    0.0010
    6.6967    0.0010
    6.7267    0.0010
    6.7568    0.0011
    6.7868    0.0011
    6.8168    0.0011
    6.8468    0.0012
    6.8769    0.0012
    6.9069    0.0012
    6.9369    0.0012
    6.9670    0.0012
    6.9970    0.0012
    7.0270    0.0012
    7.0571    0.0012
    7.0871    0.0012
    7.1171    0.0012
    7.1471    0.0012
    7.1772    0.0012
    7.2072    0.0012
    7.2372    0.0012
    7.2673    0.0012
    7.2973    0.0012
    7.3273    0.0012
    7.3574    0.0011
    7.3874    0.0011
    7.4174    0.0011
    7.4474    0.0011
    7.4775    0.0011
    7.5075    0.0010
    7.5375    0.0010
    7.5676    0.0010
    7.5976    0.0010
    7.6276    0.0010
    7.6577    0.0009
    7.6877    0.0009
    7.7177    0.0009
    7.7477    0.0009
    7.7778    0.0008
    7.8078    0.0008
    7.8378    0.0008
    7.8679    0.0008
    7.8979    0.0008
    7.9279    0.0007
    7.9580    0.0007
    7.9880    0.0007
    8.0180    0.0007
    8.0480    0.0006
    8.0781    0.0006
    8.1081    0.0006
    8.1381    0.0006
    8.1682    0.0005
    8.1982    0.0005
    8.2282    0.0005
    8.2583    0.0005
    8.2883    0.0005
    8.3183    0.0004
    8.3483    0.0004
    8.3784    0.0004
    8.4084    0.0004
    8.4384    0.0004
    8.4685    0.0003
    8.4985    0.0003
    8.5285    0.0003
    8.5586    0.0003
    8.5886    0.0003
    8.6186    0.0003
    8.6486    0.0002
    8.6787    0.0002
    8.7087    0.0002
    8.7387    0.0002
    8.7688    0.0002
    8.7988    0.0002
    8.8288    0.0002
    8.8589    0.0002
    8.8889    0.0001
    8.9189    0.0001
    8.9489    0.0001
    8.9790    0.0001
    9.0090    0.0001
    9.0390    0.0001
    9.0691    0.0001
    9.0991    0.0001
    9.1291    0.0001
    9.1592    0.0001
    9.1892    0.0000
    9.2192    0.0000
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994    0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0001
   10.0300   -0.0001
   10.0601   -0.0001
   10.0901   -0.0001
   10.1201   -0.0001
   10.1502   -0.0001
   10.1802   -0.0001
   10.2102   -0.0001
   10.2402   -0.0001
   10.2703   -0.0001
   10.3003   -0.0001
   10.3303   -0.0001
   10.3604   -0.0001
   10.3904   -0.0001
   10.4204   -0.0001
   10.4505   -0.0001
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826    0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057    0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351    0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e4_2_ex3_SCOGCE.dat <==
         0    0.9800
    0.0300    0.8224
    0.0601    0.7293
    0.0901    0.6683
    0.1201    0.6237
    0.1502    0.5874
    0.1802    0.5556
    0.2102    0.5265
    0.2402    0.4990
    0.2703    0.4727
    0.3003    0.4473
    0.3303    0.4225
    0.3604    0.3984
    0.3904    0.3748
    0.4204    0.3517
    0.4505    0.3291
    0.4805    0.3068
    0.5105    0.2851
    0.5405    0.2637
    0.5706    0.2429
    0.6006    0.2225
    0.6306    0.2026
    0.6607    0.1833
    0.6907    0.1645
    0.7207    0.1463
    0.7508    0.1288
    0.7808    0.1119
    0.8108    0.0957
    0.8408    0.0802
    0.8709    0.0654
    0.9009    0.0514
    0.9309    0.0381
    0.9610    0.0255
    0.9910    0.0137
    1.0210    0.0027
    1.0511   -0.0076
    1.0811   -0.0171
    1.1111   -0.0259
    1.1411   -0.0340
    1.1712   -0.0413
    1.2012   -0.0480
    1.2312   -0.0541
    1.2613   -0.0594
    1.2913   -0.0642
    1.3213   -0.0684
    1.3514   -0.0720
    1.3814   -0.0751
    1.4114   -0.0776
    1.4414   -0.0797
    1.4715   -0.0813
    1.5015   -0.0824
    1.5315   -0.0832
    1.5616   -0.0836
    1.5916   -0.0836
    1.6216   -0.0832
    1.6517   -0.0826
    1.6817   -0.0817
    1.7117   -0.0805
    1.7417   -0.0791
    1.7718   -0.0775
    1.8018   -0.0757
    1.8318   -0.0737
    1.8619   -0.0715
    1.8919   -0.0692
    1.9219   -0.0668
    1.9520   -0.0643
    1.9820   -0.0616
    2.0120   -0.0589
    2.0420   -0.0562
    2.0721   -0.0534
    2.1021   -0.0506
    2.1321   -0.0477
    2.1622   -0.0448
    2.1922   -0.0419
    2.2222   -0.0391
    2.2523   -0.0362
    2.2823   -0.0333
    2.3123   -0.0305
    2.3423   -0.0277
    2.3724   -0.0250
    2.4024   -0.0223
    2.4324   -0.0197
    2.4625   -0.0171
    2.4925   -0.0146
    2.5225   -0.0121
    2.5526   -0.0097
    2.5826   -0.0074
    2.6126   -0.0051
    2.6426   -0.0029
    2.6727   -0.0008
    2.7027    0.0012
    2.7327    0.0031
    2.7628    0.0050
    2.7928    0.0068
    2.8228    0.0085
    2.8529    0.0102
    2.8829    0.0117
    2.9129    0.0132
    2.9429    0.0146
    2.9730    0.0159
    3.0030    0.0172
    3.0330    0.0183
    3.0631    0.0194
    3.0931    0.0205
    3.1231    0.0214
    3.1532    0.0223
    3.1832    0.0231
    3.2132    0.0239
    3.2432    0.0246
    3.2733    0.0252
    3.3033    0.0258
    3.3333    0.0263
    3.3634    0.0267
    3.3934    0.0271
    3.4234    0.0274
    3.4535    0.0277
    3.4835    0.0279
    3.5135    0.0281
    3.5435    0.0283
    3.5736    0.0283
    3.6036    0.0284
    3.6336    0.0284
    3.6637    0.0284
    3.6937    0.0283
    3.7237    0.0282
    3.7538    0.0281
    3.7838    0.0279
    3.8138    0.0277
    3.8438    0.0275
    3.8739    0.0272
    3.9039    0.0270
    3.9339    0.0267
    3.9640    0.0264
    3.9940    0.0260
    4.0240    0.0257
    4.0541    0.0253
    4.0841    0.0249
    4.1141    0.0245
    4.1441    0.0241
    4.1742    0.0236
    4.2042    0.0232
    4.2342    0.0228
    4.2643    0.0223
    4.2943    0.0218
    4.3243    0.0214
    4.3544    0.0209
    4.3844    0.0204
    4.4144    0.0199
    4.4444    0.0194
    4.4745    0.0189
    4.5045    0.0185
    4.5345    0.0180
    4.5646    0.0175
    4.5946    0.0170
    4.6246    0.0165
    4.6547    0.0160
    4.6847    0.0156
    4.7147    0.0151
    4.7447    0.0146
    4.7748    0.0141
    4.8048    0.0137
    4.8348    0.0132
    4.8649    0.0128
    4.8949    0.0123
    4.9249    0.0119
    4.9550    0.0115
    4.9850    0.0110
    5.0150    0.0106
    5.0450    0.0102
    5.0751    0.0098
    5.1051    0.0094
    5.1351    0.0091
    5.1652    0.0087
    5.1952    0.0083
    5.2252    0.0080
    5.2553    0.0076
    5.2853    0.0073
    5.3153    0.0069
    5.3453    0.0066
    5.3754    0.0063
    5.4054    0.0060
    5.4354    0.0057
    5.4655    0.0054
    5.4955    0.0051
    5.5255    0.0048
    5.5556    0.0046
    5.5856    0.0043
    5.6156    0.0041
    5.6456    0.0038
    5.6757    0.0036
    5.7057    0.0034
    5.7357    0.0032
    5.7658    0.0030
    5.7958    0.0028
    5.8258    0.0026
    5.8559    0.0024
    5.8859    0.0022
    5.9159    0.0021
    5.9459    0.0019
    5.9760    0.0017
    6.0060    0.0016
    6.0360    0.0014
    6.0661    0.0013
    6.0961    0.0012
    6.1261    0.0011
    6.1562    0.0009
    6.1862    0.0008
    6.2162    0.0007
    6.2462    0.0006
    6.2763    0.0005
    6.3063    0.0004
    6.3363    0.0003
    6.3664    0.0003
    6.3964    0.0002
    6.4264    0.0001
    6.4565    0.0000
    6.4865   -0.0000
    6.5165   -0.0001
    6.5465   -0.0001
    6.5766   -0.0002
    6.6066   -0.0002
    6.6366   -0.0003
    6.6667   -0.0003
    6.6967   -0.0004
    6.7267   -0.0004
    6.7568   -0.0004
    6.7868   -0.0004
    6.8168   -0.0005
    6.8468   -0.0005
    6.8769   -0.0005
    6.9069   -0.0005
    6.9369   -0.0006
    6.9670   -0.0006
    6.9970   -0.0006
    7.0270   -0.0006
    7.0571   -0.0006
    7.0871   -0.0006
    7.1171   -0.0006
    7.1471   -0.0006
    7.1772   -0.0006
    7.2072   -0.0006
    7.2372   -0.0006
    7.2673   -0.0006
    7.2973   -0.0006
    7.3273   -0.0006
    7.3574   -0.0006
    7.3874   -0.0006
    7.4174   -0.0006
    7.4474   -0.0006
    7.4775   -0.0006
    7.5075   -0.0006
    7.5375   -0.0006
    7.5676   -0.0005
    7.5976   -0.0005
    7.6276   -0.0005
    7.6577   -0.0005
    7.6877   -0.0005
    7.7177   -0.0005
    7.7477   -0.0005
    7.7778   -0.0005
    7.8078   -0.0005
    7.8378   -0.0004
    7.8679   -0.0004
    7.8979   -0.0004
    7.9279   -0.0004
    7.9580   -0.0004
    7.9880   -0.0004
    8.0180   -0.0004
    8.0480   -0.0004
    8.0781   -0.0003
    8.1081   -0.0003
    8.1381   -0.0003
    8.1682   -0.0003
    8.1982   -0.0003
    8.2282   -0.0003
    8.2583   -0.0003
    8.2883   -0.0003
    8.3183   -0.0002
    8.3483   -0.0002
    8.3784   -0.0002
    8.4084   -0.0002
    8.4384   -0.0002
    8.4685   -0.0002
    8.4985   -0.0002
    8.5285   -0.0002
    8.5586   -0.0002
    8.5886   -0.0002
    8.6186   -0.0001
    8.6486   -0.0001
    8.6787   -0.0001
    8.7087   -0.0001
    8.7387   -0.0001
    8.7688   -0.0001
    8.7988   -0.0001
    8.8288   -0.0001
    8.8589   -0.0001
    8.8889   -0.0001
    8.9189   -0.0001
    8.9489   -0.0001
    8.9790   -0.0001
    9.0090   -0.0000
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393    0.0000
    9.3694    0.0000
    9.3994    0.0000
    9.4294    0.0000
    9.4595    0.0000
    9.4895    0.0000
    9.5195    0.0000
    9.5495    0.0000
    9.5796    0.0000
    9.6096    0.0000
    9.6396    0.0000
    9.6697    0.0000
    9.6997    0.0000
    9.7297    0.0000
    9.7598    0.0000
    9.7898    0.0000
    9.8198    0.0000
    9.8498    0.0000
    9.8799    0.0000
    9.9099    0.0000
    9.9399    0.0000
    9.9700    0.0000
   10.0000    0.0000
   10.0300    0.0000
   10.0601    0.0000
   10.0901    0.0000
   10.1201    0.0000
   10.1502    0.0000
   10.1802    0.0000
   10.2102    0.0000
   10.2402    0.0000
   10.2703    0.0000
   10.3003    0.0000
   10.3303    0.0000
   10.3604    0.0000
   10.3904    0.0000
   10.4204    0.0000
   10.4505    0.0000
   10.4805    0.0000
   10.5105    0.0000
   10.5405    0.0000
   10.5706    0.0000
   10.6006    0.0000
   10.6306    0.0000
   10.6607    0.0000
   10.6907    0.0000
   10.7207    0.0000
   10.7508    0.0000
   10.7808    0.0000
   10.8108    0.0000
   10.8408    0.0000
   10.8709    0.0000
   10.9009    0.0000
   10.9309    0.0000
   10.9610    0.0000
   10.9910    0.0000
   11.0210    0.0000
   11.0511    0.0000
   11.0811    0.0000
   11.1111    0.0000
   11.1411    0.0000
   11.1712    0.0000
   11.2012    0.0000
   11.2312    0.0000
   11.2613    0.0000
   11.2913    0.0000
   11.3213    0.0000
   11.3514    0.0000
   11.3814    0.0000
   11.4114    0.0000
   11.4414    0.0000
   11.4715    0.0000
   11.5015    0.0000
   11.5315    0.0000
   11.5616    0.0000
   11.5916    0.0000
   11.6216    0.0000
   11.6517    0.0000
   11.6817    0.0000
   11.7117    0.0000
   11.7417    0.0000
   11.7718    0.0000
   11.8018    0.0000
   11.8318    0.0000
   11.8619    0.0000
   11.8919    0.0000
   11.9219    0.0000
   11.9520    0.0000
   11.9820    0.0000
   12.0120    0.0000
   12.0420    0.0000
   12.0721    0.0000
   12.1021    0.0000
   12.1321    0.0000
   12.1622    0.0000
   12.1922    0.0000
   12.2222    0.0000
   12.2523    0.0000
   12.2823    0.0000
   12.3123    0.0000
   12.3423    0.0000
   12.3724    0.0000
   12.4024    0.0000
   12.4324    0.0000
   12.4625    0.0000
   12.4925    0.0000
   12.5225    0.0000
   12.5526    0.0000
   12.5826    0.0000
   12.6126    0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057    0.0000
   15.7357    0.0000
   15.7658    0.0000
   15.7958    0.0000
   15.8258    0.0000
   15.8559    0.0000
   15.8859    0.0000
   15.9159    0.0000
   15.9459    0.0000
   15.9760    0.0000
   16.0060    0.0000
   16.0360    0.0000
   16.0661    0.0000
   16.0961    0.0000
   16.1261    0.0000
   16.1562    0.0000
   16.1862    0.0000
   16.2162    0.0000
   16.2462    0.0000
   16.2763    0.0000
   16.3063    0.0000
   16.3363    0.0000
   16.3664    0.0000
   16.3964    0.0000
   16.4264    0.0000
   16.4565    0.0000
   16.4865    0.0000
   16.5165    0.0000
   16.5465    0.0000
   16.5766    0.0000
   16.6066    0.0000
   16.6366    0.0000
   16.6667    0.0000
   16.6967    0.0000
   16.7267    0.0000
   16.7568    0.0000
   16.7868    0.0000
   16.8168    0.0000
   16.8468    0.0000
   16.8769    0.0000
   16.9069    0.0000
   16.9369    0.0000
   16.9670    0.0000
   16.9970    0.0000
   17.0270    0.0000
   17.0571    0.0000
   17.0871    0.0000
   17.1171    0.0000
   17.1471    0.0000
   17.1772    0.0000
   17.2072    0.0000
   17.2372    0.0000
   17.2673    0.0000
   17.2973    0.0000
   17.3273    0.0000
   17.3574    0.0000
   17.3874    0.0000
   17.4174    0.0000
   17.4474    0.0000
   17.4775    0.0000
   17.5075    0.0000
   17.5375    0.0000
   17.5676    0.0000
   17.5976    0.0000
   17.6276    0.0000
   17.6577    0.0000
   17.6877    0.0000
   17.7177    0.0000
   17.7477    0.0000
   17.7778    0.0000
   17.8078    0.0000
   17.8378    0.0000
   17.8679    0.0000
   17.8979    0.0000
   17.9279    0.0000
   17.9580    0.0000
   17.9880    0.0000
   18.0180    0.0000
   18.0480    0.0000
   18.0781    0.0000
   18.1081    0.0000
   18.1381    0.0000
   18.1682    0.0000
   18.1982    0.0000
   18.2282    0.0000
   18.2583    0.0000
   18.2883    0.0000
   18.3183    0.0000
   18.3483    0.0000
   18.3784    0.0000
   18.4084    0.0000
   18.4384    0.0000
   18.4685    0.0000
   18.4985    0.0000
   18.5285    0.0000
   18.5586    0.0000
   18.5886    0.0000
   18.6186    0.0000
   18.6486    0.0000
   18.6787    0.0000
   18.7087    0.0000
   18.7387    0.0000
   18.7688    0.0000
   18.7988    0.0000
   18.8288    0.0000
   18.8589    0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120    0.0000
   22.0420    0.0000
   22.0721    0.0000
   22.1021    0.0000
   22.1321    0.0000
   22.1622    0.0000
   22.1922    0.0000
   22.2222    0.0000
   22.2523    0.0000
   22.2823    0.0000
   22.3123    0.0000
   22.3423    0.0000
   22.3724    0.0000
   22.4024    0.0000
   22.4324    0.0000
   22.4625    0.0000
   22.4925    0.0000
   22.5225    0.0000
   22.5526    0.0000
   22.5826    0.0000
   22.6126    0.0000
   22.6426    0.0000
   22.6727    0.0000
   22.7027    0.0000
   22.7327    0.0000
   22.7628    0.0000
   22.7928    0.0000
   22.8228    0.0000
   22.8529    0.0000
   22.8829    0.0000
   22.9129    0.0000
   22.9429    0.0000
   22.9730    0.0000
   23.0030    0.0000
   23.0330    0.0000
   23.0631    0.0000
   23.0931    0.0000
   23.1231    0.0000
   23.1532    0.0000
   23.1832    0.0000
   23.2132    0.0000
   23.2432    0.0000
   23.2733    0.0000
   23.3033    0.0000
   23.3333    0.0000
   23.3634    0.0000
   23.3934    0.0000
   23.4234    0.0000
   23.4535    0.0000
   23.4835    0.0000
   23.5135    0.0000
   23.5435    0.0000
   23.5736    0.0000
   23.6036    0.0000
   23.6336    0.0000
   23.6637    0.0000
   23.6937    0.0000
   23.7237    0.0000
   23.7538    0.0000
   23.7838    0.0000
   23.8138    0.0000
   23.8438    0.0000
   23.8739    0.0000
   23.9039    0.0000
   23.9339    0.0000
   23.9640    0.0000
   23.9940    0.0000
   24.0240    0.0000
   24.0541    0.0000
   24.0841    0.0000
   24.1141    0.0000
   24.1441    0.0000
   24.1742    0.0000
   24.2042    0.0000
   24.2342    0.0000
   24.2643    0.0000
   24.2943    0.0000
   24.3243    0.0000
   24.3544    0.0000
   24.3844    0.0000
   24.4144    0.0000
   24.4444    0.0000
   24.4745    0.0000
   24.5045    0.0000
   24.5345    0.0000
   24.5646    0.0000
   24.5946    0.0000
   24.6246    0.0000
   24.6547    0.0000
   24.6847    0.0000
   24.7147    0.0000
   24.7447    0.0000
   24.7748    0.0000
   24.8048    0.0000
   24.8348    0.0000
   24.8649    0.0000
   24.8949    0.0000
   24.9249    0.0000
   24.9550    0.0000
   24.9850    0.0000
   25.0150    0.0000
   25.0450    0.0000
   25.0751    0.0000
   25.1051    0.0000
   25.1351    0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883    0.0000
   28.3183    0.0000
   28.3483    0.0000
   28.3784    0.0000
   28.4084    0.0000
   28.4384    0.0000
   28.4685    0.0000
   28.4985    0.0000
   28.5285    0.0000
   28.5586    0.0000
   28.5886    0.0000
   28.6186    0.0000
   28.6486    0.0000
   28.6787    0.0000
   28.7087    0.0000
   28.7387    0.0000
   28.7688    0.0000
   28.7988    0.0000
   28.8288    0.0000
   28.8589    0.0000
   28.8889    0.0000
   28.9189    0.0000
   28.9489    0.0000
   28.9790    0.0000
   29.0090    0.0000
   29.0390    0.0000
   29.0691    0.0000
   29.0991    0.0000
   29.1291    0.0000
   29.1592    0.0000
   29.1892    0.0000
   29.2192    0.0000
   29.2492    0.0000
   29.2793    0.0000
   29.3093    0.0000
   29.3393    0.0000
   29.3694    0.0000
   29.3994    0.0000
   29.4294    0.0000
   29.4595    0.0000
   29.4895    0.0000
   29.5195    0.0000
   29.5495    0.0000
   29.5796    0.0000
   29.6096    0.0000
   29.6396    0.0000
   29.6697    0.0000
   29.6997    0.0000
   29.7297    0.0000
   29.7598    0.0000
   29.7898    0.0000
   29.8198    0.0000
   29.8498    0.0000
   29.8799    0.0000
   29.9099    0.0000
   29.9399    0.0000
   29.9700    0.0000
   30.0000    0.0000

==> dataEx3/e5_1_ex3_SCOGCE.dat <==
     0   -0.7700
    0.0300   -0.6698
    0.0601   -0.6091
    0.0901   -0.5676
    0.1201   -0.5350
    0.1502   -0.5062
    0.1802   -0.4786
    0.2102   -0.4510
    0.2402   -0.4229
    0.2703   -0.3939
    0.3003   -0.3643
    0.3303   -0.3340
    0.3604   -0.3031
    0.3904   -0.2720
    0.4204   -0.2407
    0.4505   -0.2094
    0.4805   -0.1784
    0.5105   -0.1478
    0.5405   -0.1178
    0.5706   -0.0885
    0.6006   -0.0600
    0.6306   -0.0325
    0.6607   -0.0060
    0.6907    0.0193
    0.7207    0.0434
    0.7508    0.0662
    0.7808    0.0877
    0.8108    0.1079
    0.8408    0.1267
    0.8709    0.1442
    0.9009    0.1604
    0.9309    0.1752
    0.9610    0.1887
    0.9910    0.2009
    1.0210    0.2118
    1.0511    0.2215
    1.0811    0.2300
    1.1111    0.2374
    1.1411    0.2437
    1.1712    0.2489
    1.2012    0.2532
    1.2312    0.2564
    1.2613    0.2588
    1.2913    0.2603
    1.3213    0.2610
    1.3514    0.2610
    1.3814    0.2602
    1.4114    0.2588
    1.4414    0.2567
    1.4715    0.2541
    1.5015    0.2510
    1.5315    0.2474
    1.5616    0.2434
    1.5916    0.2389
    1.6216    0.2341
    1.6517    0.2290
    1.6817    0.2236
    1.7117    0.2179
    1.7417    0.2120
    1.7718    0.2059
    1.8018    0.1996
    1.8318    0.1932
    1.8619    0.1867
    1.8919    0.1801
    1.9219    0.1734
    1.9520    0.1667
    1.9820    0.1600
    2.0120    0.1532
    2.0420    0.1465
    2.0721    0.1398
    2.1021    0.1332
    2.1321    0.1266
    2.1622    0.1200
    2.1922    0.1136
    2.2222    0.1072
    2.2523    0.1010
    2.2823    0.0948
    2.3123    0.0888
    2.3423    0.0829
    2.3724    0.0771
    2.4024    0.0715
    2.4324    0.0660
    2.4625    0.0607
    2.4925    0.0555
    2.5225    0.0504
    2.5526    0.0455
    2.5826    0.0408
    2.6126    0.0362
    2.6426    0.0318
    2.6727    0.0276
    2.7027    0.0235
    2.7327    0.0196
    2.7628    0.0158
    2.7928    0.0122
    2.8228    0.0087
    2.8529    0.0054
    2.8829    0.0022
    2.9129   -0.0008
    2.9429   -0.0036
    2.9730   -0.0063
    3.0030   -0.0089
    3.0330   -0.0113
    3.0631   -0.0136
    3.0931   -0.0158
    3.1231   -0.0178
    3.1532   -0.0197
    3.1832   -0.0214
    3.2132   -0.0231
    3.2432   -0.0246
    3.2733   -0.0260
    3.3033   -0.0273
    3.3333   -0.0285
    3.3634   -0.0296
    3.3934   -0.0306
    3.4234   -0.0315
    3.4535   -0.0323
    3.4835   -0.0330
    3.5135   -0.0336
    3.5435   -0.0341
    3.5736   -0.0346
    3.6036   -0.0350
    3.6336   -0.0353
    3.6637   -0.0355
    3.6937   -0.0357
    3.7237   -0.0358
    3.7538   -0.0358
    3.7838   -0.0358
    3.8138   -0.0358
    3.8438   -0.0357
    3.8739   -0.0355
    3.9039   -0.0353
    3.9339   -0.0350
    3.9640   -0.0348
    3.9940   -0.0344
    4.0240   -0.0341
    4.0541   -0.0337
    4.0841   -0.0332
    4.1141   -0.0328
    4.1441   -0.0323
    4.1742   -0.0318
    4.2042   -0.0313
    4.2342   -0.0307
    4.2643   -0.0302
    4.2943   -0.0296
    4.3243   -0.0290
    4.3544   -0.0284
    4.3844   -0.0278
    4.4144   -0.0272
    4.4444   -0.0265
    4.4745   -0.0259
    4.5045   -0.0253
    4.5345   -0.0246
    4.5646   -0.0240
    4.5946   -0.0233
    4.6246   -0.0227
    4.6547   -0.0220
    4.6847   -0.0214
    4.7147   -0.0208
    4.7447   -0.0201
    4.7748   -0.0195
    4.8048   -0.0189
    4.8348   -0.0182
    4.8649   -0.0176
    4.8949   -0.0170
    4.9249   -0.0164
    4.9550   -0.0158
    4.9850   -0.0152
    5.0150   -0.0147
    5.0450   -0.0141
    5.0751   -0.0135
    5.1051   -0.0130
    5.1351   -0.0125
    5.1652   -0.0119
    5.1952   -0.0114
    5.2252   -0.0109
    5.2553   -0.0104
    5.2853   -0.0099
    5.3153   -0.0095
    5.3453   -0.0090
    5.3754   -0.0086
    5.4054   -0.0082
    5.4354   -0.0077
    5.4655   -0.0073
    5.4955   -0.0069
    5.5255   -0.0066
    5.5556   -0.0062
    5.5856   -0.0058
    5.6156   -0.0055
    5.6456   -0.0051
    5.6757   -0.0048
    5.7057   -0.0045
    5.7357   -0.0042
    5.7658   -0.0039
    5.7958   -0.0036
    5.8258   -0.0034
    5.8559   -0.0031
    5.8859   -0.0029
    5.9159   -0.0026
    5.9459   -0.0024
    5.9760   -0.0022
    6.0060   -0.0020
    6.0360   -0.0018
    6.0661   -0.0016
    6.0961   -0.0014
    6.1261   -0.0012
    6.1562   -0.0010
    6.1862   -0.0009
    6.2162   -0.0007
    6.2462   -0.0006
    6.2763   -0.0005
    6.3063   -0.0003
    6.3363   -0.0002
    6.3664   -0.0001
    6.3964   -0.0000
    6.4264    0.0001
    6.4565    0.0002
    6.4865    0.0003
    6.5165    0.0003
    6.5465    0.0004
    6.5766    0.0005
    6.6066    0.0006
    6.6366    0.0006
    6.6667    0.0007
    6.6967    0.0007
    6.7267    0.0008
    6.7568    0.0008
    6.7868    0.0008
    6.8168    0.0009
    6.8468    0.0009
    6.8769    0.0009
    6.9069    0.0010
    6.9369    0.0010
    6.9670    0.0010
    6.9970    0.0010
    7.0270    0.0010
    7.0571    0.0010
    7.0871    0.0010
    7.1171    0.0010
    7.1471    0.0010
    7.1772    0.0010
    7.2072    0.0010
    7.2372    0.0010
    7.2673    0.0010
    7.2973    0.0010
    7.3273    0.0010
    7.3574    0.0010
    7.3874    0.0010
    7.4174    0.0010
    7.4474    0.0010
    7.4775    0.0009
    7.5075    0.0009
    7.5375    0.0009
    7.5676    0.0009
    7.5976    0.0009
    7.6276    0.0009
    7.6577    0.0008
    7.6877    0.0008
    7.7177    0.0008
    7.7477    0.0008
    7.7778    0.0008
    7.8078    0.0007
    7.8378    0.0007
    7.8679    0.0007
    7.8979    0.0007
    7.9279    0.0007
    7.9580    0.0006
    7.9880    0.0006
    8.0180    0.0006
    8.0480    0.0006
    8.0781    0.0006
    8.1081    0.0005
    8.1381    0.0005
    8.1682    0.0005
    8.1982    0.0005
    8.2282    0.0005
    8.2583    0.0004
    8.2883    0.0004
    8.3183    0.0004
    8.3483    0.0004
    8.3784    0.0004
    8.4084    0.0003
    8.4384    0.0003
    8.4685    0.0003
    8.4985    0.0003
    8.5285    0.0003
    8.5586    0.0003
    8.5886    0.0002
    8.6186    0.0002
    8.6486    0.0002
    8.6787    0.0002
    8.7087    0.0002
    8.7387    0.0002
    8.7688    0.0002
    8.7988    0.0002
    8.8288    0.0001
    8.8589    0.0001
    8.8889    0.0001
    8.9189    0.0001
    8.9489    0.0001
    8.9790    0.0001
    9.0090    0.0001
    9.0390    0.0001
    9.0691    0.0001
    9.0991    0.0001
    9.1291    0.0000
    9.1592    0.0000
    9.1892    0.0000
    9.2192    0.0000
    9.2492    0.0000
    9.2793    0.0000
    9.3093    0.0000
    9.3393    0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0001
    9.9099   -0.0001
    9.9399   -0.0001
    9.9700   -0.0001
   10.0000   -0.0001
   10.0300   -0.0001
   10.0601   -0.0001
   10.0901   -0.0001
   10.1201   -0.0001
   10.1502   -0.0001
   10.1802   -0.0001
   10.2102   -0.0001
   10.2402   -0.0001
   10.2703   -0.0001
   10.3003   -0.0001
   10.3303   -0.0001
   10.3604   -0.0001
   10.3904   -0.0001
   10.4204   -0.0001
   10.4505   -0.0001
   10.4805   -0.0001
   10.5105   -0.0001
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126    0.0000
   12.6426    0.0000
   12.6727    0.0000
   12.7027    0.0000
   12.7327    0.0000
   12.7628    0.0000
   12.7928    0.0000
   12.8228    0.0000
   12.8529    0.0000
   12.8829    0.0000
   12.9129    0.0000
   12.9429    0.0000
   12.9730    0.0000
   13.0030    0.0000
   13.0330    0.0000
   13.0631    0.0000
   13.0931    0.0000
   13.1231    0.0000
   13.1532    0.0000
   13.1832    0.0000
   13.2132    0.0000
   13.2432    0.0000
   13.2733    0.0000
   13.3033    0.0000
   13.3333    0.0000
   13.3634    0.0000
   13.3934    0.0000
   13.4234    0.0000
   13.4535    0.0000
   13.4835    0.0000
   13.5135    0.0000
   13.5435    0.0000
   13.5736    0.0000
   13.6036    0.0000
   13.6336    0.0000
   13.6637    0.0000
   13.6937    0.0000
   13.7237    0.0000
   13.7538    0.0000
   13.7838    0.0000
   13.8138    0.0000
   13.8438    0.0000
   13.8739    0.0000
   13.9039    0.0000
   13.9339    0.0000
   13.9640    0.0000
   13.9940    0.0000
   14.0240    0.0000
   14.0541    0.0000
   14.0841    0.0000
   14.1141    0.0000
   14.1441    0.0000
   14.1742    0.0000
   14.2042    0.0000
   14.2342    0.0000
   14.2643    0.0000
   14.2943    0.0000
   14.3243    0.0000
   14.3544    0.0000
   14.3844    0.0000
   14.4144    0.0000
   14.4444    0.0000
   14.4745    0.0000
   14.5045    0.0000
   14.5345    0.0000
   14.5646    0.0000
   14.5946    0.0000
   14.6246    0.0000
   14.6547    0.0000
   14.6847    0.0000
   14.7147    0.0000
   14.7447    0.0000
   14.7748    0.0000
   14.8048    0.0000
   14.8348    0.0000
   14.8649    0.0000
   14.8949    0.0000
   14.9249    0.0000
   14.9550    0.0000
   14.9850    0.0000
   15.0150    0.0000
   15.0450    0.0000
   15.0751    0.0000
   15.1051    0.0000
   15.1351    0.0000
   15.1652    0.0000
   15.1952    0.0000
   15.2252    0.0000
   15.2553    0.0000
   15.2853    0.0000
   15.3153    0.0000
   15.3453    0.0000
   15.3754    0.0000
   15.4054    0.0000
   15.4354    0.0000
   15.4655    0.0000
   15.4955    0.0000
   15.5255    0.0000
   15.5556    0.0000
   15.5856    0.0000
   15.6156    0.0000
   15.6456    0.0000
   15.6757    0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589    0.0000
   18.8889    0.0000
   18.9189    0.0000
   18.9489    0.0000
   18.9790    0.0000
   19.0090    0.0000
   19.0390    0.0000
   19.0691    0.0000
   19.0991    0.0000
   19.1291    0.0000
   19.1592    0.0000
   19.1892    0.0000
   19.2192    0.0000
   19.2492    0.0000
   19.2793    0.0000
   19.3093    0.0000
   19.3393    0.0000
   19.3694    0.0000
   19.3994    0.0000
   19.4294    0.0000
   19.4595    0.0000
   19.4895    0.0000
   19.5195    0.0000
   19.5495    0.0000
   19.5796    0.0000
   19.6096    0.0000
   19.6396    0.0000
   19.6697    0.0000
   19.6997    0.0000
   19.7297    0.0000
   19.7598    0.0000
   19.7898    0.0000
   19.8198    0.0000
   19.8498    0.0000
   19.8799    0.0000
   19.9099    0.0000
   19.9399    0.0000
   19.9700    0.0000
   20.0000    0.0000
   20.0300    0.0000
   20.0601    0.0000
   20.0901    0.0000
   20.1201    0.0000
   20.1502    0.0000
   20.1802    0.0000
   20.2102    0.0000
   20.2402    0.0000
   20.2703    0.0000
   20.3003    0.0000
   20.3303    0.0000
   20.3604    0.0000
   20.3904    0.0000
   20.4204    0.0000
   20.4505    0.0000
   20.4805    0.0000
   20.5105    0.0000
   20.5405    0.0000
   20.5706    0.0000
   20.6006    0.0000
   20.6306    0.0000
   20.6607    0.0000
   20.6907    0.0000
   20.7207    0.0000
   20.7508    0.0000
   20.7808    0.0000
   20.8108    0.0000
   20.8408    0.0000
   20.8709    0.0000
   20.9009    0.0000
   20.9309    0.0000
   20.9610    0.0000
   20.9910    0.0000
   21.0210    0.0000
   21.0511    0.0000
   21.0811    0.0000
   21.1111    0.0000
   21.1411    0.0000
   21.1712    0.0000
   21.2012    0.0000
   21.2312    0.0000
   21.2613    0.0000
   21.2913    0.0000
   21.3213    0.0000
   21.3514    0.0000
   21.3814    0.0000
   21.4114    0.0000
   21.4414    0.0000
   21.4715    0.0000
   21.5015    0.0000
   21.5315    0.0000
   21.5616    0.0000
   21.5916    0.0000
   21.6216    0.0000
   21.6517    0.0000
   21.6817    0.0000
   21.7117    0.0000
   21.7417    0.0000
   21.7718    0.0000
   21.8018    0.0000
   21.8318    0.0000
   21.8619    0.0000
   21.8919    0.0000
   21.9219    0.0000
   21.9520    0.0000
   21.9820    0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652    0.0000
   25.1952    0.0000
   25.2252    0.0000
   25.2553    0.0000
   25.2853    0.0000
   25.3153    0.0000
   25.3453    0.0000
   25.3754    0.0000
   25.4054    0.0000
   25.4354    0.0000
   25.4655    0.0000
   25.4955    0.0000
   25.5255    0.0000
   25.5556    0.0000
   25.5856    0.0000
   25.6156    0.0000
   25.6456    0.0000
   25.6757    0.0000
   25.7057    0.0000
   25.7357    0.0000
   25.7658    0.0000
   25.7958    0.0000
   25.8258    0.0000
   25.8559    0.0000
   25.8859    0.0000
   25.9159    0.0000
   25.9459    0.0000
   25.9760    0.0000
   26.0060    0.0000
   26.0360    0.0000
   26.0661    0.0000
   26.0961    0.0000
   26.1261    0.0000
   26.1562    0.0000
   26.1862    0.0000
   26.2162    0.0000
   26.2462    0.0000
   26.2763    0.0000
   26.3063    0.0000
   26.3363    0.0000
   26.3664    0.0000
   26.3964    0.0000
   26.4264    0.0000
   26.4565    0.0000
   26.4865    0.0000
   26.5165    0.0000
   26.5465    0.0000
   26.5766    0.0000
   26.6066    0.0000
   26.6366    0.0000
   26.6667    0.0000
   26.6967    0.0000
   26.7267    0.0000
   26.7568    0.0000
   26.7868    0.0000
   26.8168    0.0000
   26.8468    0.0000
   26.8769    0.0000
   26.9069    0.0000
   26.9369    0.0000
   26.9670    0.0000
   26.9970    0.0000
   27.0270    0.0000
   27.0571    0.0000
   27.0871    0.0000
   27.1171    0.0000
   27.1471    0.0000
   27.1772    0.0000
   27.2072    0.0000
   27.2372    0.0000
   27.2673    0.0000
   27.2973    0.0000
   27.3273    0.0000
   27.3574    0.0000
   27.3874    0.0000
   27.4174    0.0000
   27.4474    0.0000
   27.4775    0.0000
   27.5075    0.0000
   27.5375    0.0000
   27.5676    0.0000
   27.5976    0.0000
   27.6276    0.0000
   27.6577    0.0000
   27.6877    0.0000
   27.7177    0.0000
   27.7477    0.0000
   27.7778    0.0000
   27.8078    0.0000
   27.8378    0.0000
   27.8679    0.0000
   27.8979    0.0000
   27.9279    0.0000
   27.9580    0.0000
   27.9880    0.0000
   28.0180    0.0000
   28.0480    0.0000
   28.0781    0.0000
   28.1081    0.0000
   28.1381    0.0000
   28.1682    0.0000
   28.1982    0.0000
   28.2282    0.0000
   28.2583    0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/e5_2_ex3_SCOGCE.dat <==
         0   -0.6400
    0.0300   -0.4909
    0.0601   -0.4132
    0.0901   -0.3722
    0.1201   -0.3505
    0.1502   -0.3389
    0.1802   -0.3328
    0.2102   -0.3297
    0.2402   -0.3283
    0.2703   -0.3275
    0.3003   -0.3270
    0.3303   -0.3265
    0.3604   -0.3256
    0.3904   -0.3243
    0.4204   -0.3225
    0.4505   -0.3201
    0.4805   -0.3171
    0.5105   -0.3135
    0.5405   -0.3094
    0.5706   -0.3047
    0.6006   -0.2994
    0.6306   -0.2938
    0.6607   -0.2877
    0.6907   -0.2813
    0.7207   -0.2745
    0.7508   -0.2676
    0.7808   -0.2604
    0.8108   -0.2531
    0.8408   -0.2457
    0.8709   -0.2382
    0.9009   -0.2307
    0.9309   -0.2232
    0.9610   -0.2158
    0.9910   -0.2084
    1.0210   -0.2011
    1.0511   -0.1939
    1.0811   -0.1868
    1.1111   -0.1799
    1.1411   -0.1732
    1.1712   -0.1666
    1.2012   -0.1601
    1.2312   -0.1539
    1.2613   -0.1478
    1.2913   -0.1420
    1.3213   -0.1363
    1.3514   -0.1308
    1.3814   -0.1254
    1.4114   -0.1203
    1.4414   -0.1154
    1.4715   -0.1106
    1.5015   -0.1060
    1.5315   -0.1016
    1.5616   -0.0973
    1.5916   -0.0933
    1.6216   -0.0893
    1.6517   -0.0855
    1.6817   -0.0819
    1.7117   -0.0784
    1.7417   -0.0751
    1.7718   -0.0719
    1.8018   -0.0688
    1.8318   -0.0659
    1.8619   -0.0630
    1.8919   -0.0603
    1.9219   -0.0577
    1.9520   -0.0552
    1.9820   -0.0529
    2.0120   -0.0506
    2.0420   -0.0484
    2.0721   -0.0463
    2.1021   -0.0442
    2.1321   -0.0423
    2.1622   -0.0404
    2.1922   -0.0387
    2.2222   -0.0370
    2.2523   -0.0353
    2.2823   -0.0338
    2.3123   -0.0323
    2.3423   -0.0308
    2.3724   -0.0295
    2.4024   -0.0281
    2.4324   -0.0269
    2.4625   -0.0257
    2.4925   -0.0245
    2.5225   -0.0234
    2.5526   -0.0223
    2.5826   -0.0213
    2.6126   -0.0203
    2.6426   -0.0194
    2.6727   -0.0185
    2.7027   -0.0176
    2.7327   -0.0168
    2.7628   -0.0160
    2.7928   -0.0153
    2.8228   -0.0145
    2.8529   -0.0138
    2.8829   -0.0132
    2.9129   -0.0125
    2.9429   -0.0119
    2.9730   -0.0114
    3.0030   -0.0108
    3.0330   -0.0103
    3.0631   -0.0098
    3.0931   -0.0093
    3.1231   -0.0088
    3.1532   -0.0084
    3.1832   -0.0080
    3.2132   -0.0076
    3.2432   -0.0072
    3.2733   -0.0068
    3.3033   -0.0065
    3.3333   -0.0061
    3.3634   -0.0058
    3.3934   -0.0055
    3.4234   -0.0052
    3.4535   -0.0049
    3.4835   -0.0047
    3.5135   -0.0044
    3.5435   -0.0042
    3.5736   -0.0040
    3.6036   -0.0038
    3.6336   -0.0035
    3.6637   -0.0034
    3.6937   -0.0032
    3.7237   -0.0030
    3.7538   -0.0028
    3.7838   -0.0027
    3.8138   -0.0025
    3.8438   -0.0024
    3.8739   -0.0023
    3.9039   -0.0021
    3.9339   -0.0020
    3.9640   -0.0019
    3.9940   -0.0018
    4.0240   -0.0017
    4.0541   -0.0016
    4.0841   -0.0015
    4.1141   -0.0014
    4.1441   -0.0013
    4.1742   -0.0013
    4.2042   -0.0012
    4.2342   -0.0011
    4.2643   -0.0011
    4.2943   -0.0010
    4.3243   -0.0009
    4.3544   -0.0009
    4.3844   -0.0008
    4.4144   -0.0008
    4.4444   -0.0008
    4.4745   -0.0007
    4.5045   -0.0007
    4.5345   -0.0006
    4.5646   -0.0006
    4.5946   -0.0006
    4.6246   -0.0006
    4.6547   -0.0005
    4.6847   -0.0005
    4.7147   -0.0005
    4.7447   -0.0005
    4.7748   -0.0004
    4.8048   -0.0004
    4.8348   -0.0004
    4.8649   -0.0004
    4.8949   -0.0004
    4.9249   -0.0004
    4.9550   -0.0004
    4.9850   -0.0003
    5.0150   -0.0003
    5.0450   -0.0003
    5.0751   -0.0003
    5.1051   -0.0003
    5.1351   -0.0003
    5.1652   -0.0003
    5.1952   -0.0003
    5.2252   -0.0003
    5.2553   -0.0003
    5.2853   -0.0003
    5.3153   -0.0003
    5.3453   -0.0003
    5.3754   -0.0003
    5.4054   -0.0003
    5.4354   -0.0003
    5.4655   -0.0002
    5.4955   -0.0002
    5.5255   -0.0002
    5.5556   -0.0002
    5.5856   -0.0002
    5.6156   -0.0002
    5.6456   -0.0002
    5.6757   -0.0002
    5.7057   -0.0002
    5.7357   -0.0002
    5.7658   -0.0002
    5.7958   -0.0002
    5.8258   -0.0002
    5.8559   -0.0002
    5.8859   -0.0002
    5.9159   -0.0002
    5.9459   -0.0002
    5.9760   -0.0002
    6.0060   -0.0002
    6.0360   -0.0002
    6.0661   -0.0002
    6.0961   -0.0002
    6.1261   -0.0002
    6.1562   -0.0002
    6.1862   -0.0002
    6.2162   -0.0002
    6.2462   -0.0002
    6.2763   -0.0002
    6.3063   -0.0002
    6.3363   -0.0002
    6.3664   -0.0002
    6.3964   -0.0002
    6.4264   -0.0002
    6.4565   -0.0002
    6.4865   -0.0002
    6.5165   -0.0002
    6.5465   -0.0002
    6.5766   -0.0002
    6.6066   -0.0002
    6.6366   -0.0002
    6.6667   -0.0002
    6.6967   -0.0002
    6.7267   -0.0002
    6.7568   -0.0002
    6.7868   -0.0002
    6.8168   -0.0002
    6.8468   -0.0002
    6.8769   -0.0001
    6.9069   -0.0001
    6.9369   -0.0001
    6.9670   -0.0001
    6.9970   -0.0001
    7.0270   -0.0001
    7.0571   -0.0001
    7.0871   -0.0001
    7.1171   -0.0001
    7.1471   -0.0001
    7.1772   -0.0001
    7.2072   -0.0001
    7.2372   -0.0001
    7.2673   -0.0001
    7.2973   -0.0001
    7.3273   -0.0001
    7.3574   -0.0001
    7.3874   -0.0001
    7.4174   -0.0001
    7.4474   -0.0001
    7.4775   -0.0001
    7.5075   -0.0001
    7.5375   -0.0001
    7.5676   -0.0001
    7.5976   -0.0001
    7.6276   -0.0001
    7.6577   -0.0001
    7.6877   -0.0001
    7.7177   -0.0001
    7.7477   -0.0001
    7.7778   -0.0001
    7.8078   -0.0001
    7.8378   -0.0001
    7.8679   -0.0001
    7.8979   -0.0001
    7.9279   -0.0001
    7.9580   -0.0001
    7.9880   -0.0001
    8.0180   -0.0001
    8.0480   -0.0001
    8.0781   -0.0001
    8.1081   -0.0000
    8.1381   -0.0000
    8.1682   -0.0000
    8.1982   -0.0000
    8.2282   -0.0000
    8.2583   -0.0000
    8.2883   -0.0000
    8.3183   -0.0000
    8.3483   -0.0000
    8.3784   -0.0000
    8.4084   -0.0000
    8.4384   -0.0000
    8.4685   -0.0000
    8.4985   -0.0000
    8.5285   -0.0000
    8.5586   -0.0000
    8.5886   -0.0000
    8.6186   -0.0000
    8.6486   -0.0000
    8.6787   -0.0000
    8.7087   -0.0000
    8.7387   -0.0000
    8.7688   -0.0000
    8.7988   -0.0000
    8.8288   -0.0000
    8.8589   -0.0000
    8.8889   -0.0000
    8.9189   -0.0000
    8.9489   -0.0000
    8.9790   -0.0000
    9.0090   -0.0000
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300    0.0000
   10.0601    0.0000
   10.0901    0.0000
   10.1201    0.0000
   10.1502    0.0000
   10.1802    0.0000
   10.2102    0.0000
   10.2402    0.0000
   10.2703    0.0000
   10.3003    0.0000
   10.3303    0.0000
   10.3604    0.0000
   10.3904    0.0000
   10.4204    0.0000
   10.4505    0.0000
   10.4805    0.0000
   10.5105    0.0000
   10.5405    0.0000
   10.5706    0.0000
   10.6006    0.0000
   10.6306    0.0000
   10.6607    0.0000
   10.6907    0.0000
   10.7207    0.0000
   10.7508    0.0000
   10.7808    0.0000
   10.8108    0.0000
   10.8408    0.0000
   10.8709    0.0000
   10.9009    0.0000
   10.9309    0.0000
   10.9610    0.0000
   10.9910    0.0000
   11.0210    0.0000
   11.0511    0.0000
   11.0811    0.0000
   11.1111    0.0000
   11.1411    0.0000
   11.1712    0.0000
   11.2012    0.0000
   11.2312    0.0000
   11.2613    0.0000
   11.2913    0.0000
   11.3213    0.0000
   11.3514    0.0000
   11.3814    0.0000
   11.4114    0.0000
   11.4414    0.0000
   11.4715    0.0000
   11.5015    0.0000
   11.5315    0.0000
   11.5616    0.0000
   11.5916    0.0000
   11.6216    0.0000
   11.6517    0.0000
   11.6817    0.0000
   11.7117    0.0000
   11.7417    0.0000
   11.7718    0.0000
   11.8018    0.0000
   11.8318    0.0000
   11.8619    0.0000
   11.8919    0.0000
   11.9219    0.0000
   11.9520    0.0000
   11.9820    0.0000
   12.0120    0.0000
   12.0420    0.0000
   12.0721    0.0000
   12.1021    0.0000
   12.1321    0.0000
   12.1622    0.0000
   12.1922    0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859    0.0000
   15.9159    0.0000
   15.9459    0.0000
   15.9760    0.0000
   16.0060    0.0000
   16.0360    0.0000
   16.0661    0.0000
   16.0961    0.0000
   16.1261    0.0000
   16.1562    0.0000
   16.1862    0.0000
   16.2162    0.0000
   16.2462    0.0000
   16.2763    0.0000
   16.3063    0.0000
   16.3363    0.0000
   16.3664    0.0000
   16.3964    0.0000
   16.4264    0.0000
   16.4565    0.0000
   16.4865    0.0000
   16.5165    0.0000
   16.5465    0.0000
   16.5766    0.0000
   16.6066    0.0000
   16.6366    0.0000
   16.6667    0.0000
   16.6967    0.0000
   16.7267    0.0000
   16.7568    0.0000
   16.7868    0.0000
   16.8168    0.0000
   16.8468    0.0000
   16.8769    0.0000
   16.9069    0.0000
   16.9369    0.0000
   16.9670    0.0000
   16.9970    0.0000
   17.0270    0.0000
   17.0571    0.0000
   17.0871    0.0000
   17.1171    0.0000
   17.1471    0.0000
   17.1772    0.0000
   17.2072    0.0000
   17.2372    0.0000
   17.2673    0.0000
   17.2973    0.0000
   17.3273    0.0000
   17.3574    0.0000
   17.3874    0.0000
   17.4174    0.0000
   17.4474    0.0000
   17.4775    0.0000
   17.5075    0.0000
   17.5375    0.0000
   17.5676    0.0000
   17.5976    0.0000
   17.6276    0.0000
   17.6577    0.0000
   17.6877    0.0000
   17.7177    0.0000
   17.7477    0.0000
   17.7778    0.0000
   17.8078    0.0000
   17.8378    0.0000
   17.8679    0.0000
   17.8979    0.0000
   17.9279    0.0000
   17.9580    0.0000
   17.9880    0.0000
   18.0180    0.0000
   18.0480    0.0000
   18.0781    0.0000
   18.1081    0.0000
   18.1381    0.0000
   18.1682    0.0000
   18.1982    0.0000
   18.2282    0.0000
   18.2583    0.0000
   18.2883    0.0000
   18.3183    0.0000
   18.3483    0.0000
   18.3784    0.0000
   18.4084    0.0000
   18.4384    0.0000
   18.4685    0.0000
   18.4985    0.0000
   18.5285    0.0000
   18.5586    0.0000
   18.5886    0.0000
   18.6186    0.0000
   18.6486    0.0000
   18.6787    0.0000
   18.7087    0.0000
   18.7387    0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420    0.0000
   22.0721    0.0000
   22.1021    0.0000
   22.1321    0.0000
   22.1622    0.0000
   22.1922    0.0000
   22.2222    0.0000
   22.2523    0.0000
   22.2823    0.0000
   22.3123    0.0000
   22.3423    0.0000
   22.3724    0.0000
   22.4024    0.0000
   22.4324    0.0000
   22.4625    0.0000
   22.4925    0.0000
   22.5225    0.0000
   22.5526    0.0000
   22.5826    0.0000
   22.6126    0.0000
   22.6426    0.0000
   22.6727    0.0000
   22.7027    0.0000
   22.7327    0.0000
   22.7628    0.0000
   22.7928    0.0000
   22.8228    0.0000
   22.8529    0.0000
   22.8829    0.0000
   22.9129    0.0000
   22.9429    0.0000
   22.9730    0.0000
   23.0030    0.0000
   23.0330    0.0000
   23.0631    0.0000
   23.0931    0.0000
   23.1231    0.0000
   23.1532    0.0000
   23.1832    0.0000
   23.2132    0.0000
   23.2432    0.0000
   23.2733    0.0000
   23.3033    0.0000
   23.3333    0.0000
   23.3634    0.0000
   23.3934    0.0000
   23.4234    0.0000
   23.4535    0.0000
   23.4835    0.0000
   23.5135    0.0000
   23.5435    0.0000
   23.5736    0.0000
   23.6036    0.0000
   23.6336    0.0000
   23.6637    0.0000
   23.6937    0.0000
   23.7237    0.0000
   23.7538    0.0000
   23.7838    0.0000
   23.8138    0.0000
   23.8438    0.0000
   23.8739    0.0000
   23.9039    0.0000
   23.9339    0.0000
   23.9640    0.0000
   23.9940    0.0000
   24.0240    0.0000
   24.0541    0.0000
   24.0841    0.0000
   24.1141    0.0000
   24.1441    0.0000
   24.1742    0.0000
   24.2042    0.0000
   24.2342    0.0000
   24.2643    0.0000
   24.2943    0.0000
   24.3243    0.0000
   24.3544    0.0000
   24.3844    0.0000
   24.4144    0.0000
   24.4444    0.0000
   24.4745    0.0000
   24.5045    0.0000
   24.5345    0.0000
   24.5646    0.0000
   24.5946    0.0000
   24.6246    0.0000
   24.6547    0.0000
   24.6847    0.0000
   24.7147    0.0000
   24.7447    0.0000
   24.7748    0.0000
   24.8048    0.0000
   24.8348    0.0000
   24.8649    0.0000
   24.8949    0.0000
   24.9249    0.0000
   24.9550    0.0000
   24.9850    0.0000
   25.0150    0.0000
   25.0450    0.0000
   25.0751    0.0000
   25.1051    0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883    0.0000
   28.3183    0.0000
   28.3483    0.0000
   28.3784    0.0000
   28.4084    0.0000
   28.4384    0.0000
   28.4685    0.0000
   28.4985    0.0000
   28.5285    0.0000
   28.5586    0.0000
   28.5886    0.0000
   28.6186    0.0000
   28.6486    0.0000
   28.6787    0.0000
   28.7087    0.0000
   28.7387    0.0000
   28.7688    0.0000
   28.7988    0.0000
   28.8288    0.0000
   28.8589    0.0000
   28.8889    0.0000
   28.9189    0.0000
   28.9489    0.0000
   28.9790    0.0000
   29.0090    0.0000
   29.0390    0.0000
   29.0691    0.0000
   29.0991    0.0000
   29.1291    0.0000
   29.1592    0.0000
   29.1892    0.0000
   29.2192    0.0000
   29.2492    0.0000
   29.2793    0.0000
   29.3093    0.0000
   29.3393    0.0000
   29.3694    0.0000
   29.3994    0.0000
   29.4294    0.0000
   29.4595    0.0000
   29.4895    0.0000
   29.5195    0.0000
   29.5495    0.0000
   29.5796    0.0000
   29.6096    0.0000
   29.6396    0.0000
   29.6697    0.0000
   29.6997    0.0000
   29.7297    0.0000
   29.7598    0.0000
   29.7898    0.0000
   29.8198    0.0000
   29.8498    0.0000
   29.8799    0.0000
   29.9099    0.0000
   29.9399    0.0000
   29.9700    0.0000
   30.0000    0.0000

==> dataEx3/w1_case1_ex3.dat <==
         0   -0.0517
    0.0300   -0.0402
    0.0601   -0.0392
    0.0901   -0.0433
    0.1201   -0.0494
    0.1502   -0.0562
    0.1802   -0.0628
    0.2102   -0.0690
    0.2402   -0.0744
    0.2703   -0.0792
    0.3003   -0.0832
    0.3303   -0.0866
    0.3604   -0.0892
    0.3904   -0.0913
    0.4204   -0.0929
    0.4505   -0.0939
    0.4805   -0.0946
    0.5105   -0.0948
    0.5405   -0.0947
    0.5706   -0.0943
    0.6006   -0.0937
    0.6306   -0.0928
    0.6607   -0.0917
    0.6907   -0.0905
    0.7207   -0.0891
    0.7508   -0.0876
    0.7808   -0.0860
    0.8108   -0.0843
    0.8408   -0.0826
    0.8709   -0.0809
    0.9009   -0.0790
    0.9309   -0.0772
    0.9610   -0.0754
    0.9910   -0.0735
    1.0210   -0.0717
    1.0511   -0.0699
    1.0811   -0.0681
    1.1111   -0.0663
    1.1411   -0.0645
    1.1712   -0.0627
    1.2012   -0.0610
    1.2312   -0.0593
    1.2613   -0.0577
    1.2913   -0.0561
    1.3213   -0.0545
    1.3514   -0.0529
    1.3814   -0.0514
    1.4114   -0.0500
    1.4414   -0.0485
    1.4715   -0.0471
    1.5015   -0.0458
    1.5315   -0.0444
    1.5616   -0.0431
    1.5916   -0.0419
    1.6216   -0.0407
    1.6517   -0.0395
    1.6817   -0.0383
    1.7117   -0.0372
    1.7417   -0.0361
    1.7718   -0.0351
    1.8018   -0.0340
    1.8318   -0.0330
    1.8619   -0.0321
    1.8919   -0.0311
    1.9219   -0.0302
    1.9520   -0.0293
    1.9820   -0.0285
    2.0120   -0.0276
    2.0420   -0.0268
    2.0721   -0.0261
    2.1021   -0.0253
    2.1321   -0.0245
    2.1622   -0.0238
    2.1922   -0.0231
    2.2222   -0.0225
    2.2523   -0.0218
    2.2823   -0.0212
    2.3123   -0.0205
    2.3423   -0.0199
    2.3724   -0.0193
    2.4024   -0.0188
    2.4324   -0.0182
    2.4625   -0.0177
    2.4925   -0.0172
    2.5225   -0.0167
    2.5526   -0.0162
    2.5826   -0.0157
    2.6126   -0.0152
    2.6426   -0.0148
    2.6727   -0.0144
    2.7027   -0.0139
    2.7327   -0.0135
    2.7628   -0.0131
    2.7928   -0.0127
    2.8228   -0.0124
    2.8529   -0.0120
    2.8829   -0.0116
    2.9129   -0.0113
    2.9429   -0.0110
    2.9730   -0.0106
    3.0030   -0.0103
    3.0330   -0.0100
    3.0631   -0.0097
    3.0931   -0.0094
    3.1231   -0.0091
    3.1532   -0.0089
    3.1832   -0.0086
    3.2132   -0.0083
    3.2432   -0.0081
    3.2733   -0.0078
    3.3033   -0.0076
    3.3333   -0.0074
    3.3634   -0.0072
    3.3934   -0.0069
    3.4234   -0.0067
    3.4535   -0.0065
    3.4835   -0.0063
    3.5135   -0.0061
    3.5435   -0.0060
    3.5736   -0.0058
    3.6036   -0.0056
    3.6336   -0.0054
    3.6637   -0.0053
    3.6937   -0.0051
    3.7237   -0.0049
    3.7538   -0.0048
    3.7838   -0.0046
    3.8138   -0.0045
    3.8438   -0.0044
    3.8739   -0.0042
    3.9039   -0.0041
    3.9339   -0.0040
    3.9640   -0.0039
    3.9940   -0.0037
    4.0240   -0.0036
    4.0541   -0.0035
    4.0841   -0.0034
    4.1141   -0.0033
    4.1441   -0.0032
    4.1742   -0.0031
    4.2042   -0.0030
    4.2342   -0.0029
    4.2643   -0.0028
    4.2943   -0.0027
    4.3243   -0.0026
    4.3544   -0.0026
    4.3844   -0.0025
    4.4144   -0.0024
    4.4444   -0.0023
    4.4745   -0.0023
    4.5045   -0.0022
    4.5345   -0.0021
    4.5646   -0.0020
    4.5946   -0.0020
    4.6246   -0.0019
    4.6547   -0.0019
    4.6847   -0.0018
    4.7147   -0.0017
    4.7447   -0.0017
    4.7748   -0.0016
    4.8048   -0.0016
    4.8348   -0.0015
    4.8649   -0.0015
    4.8949   -0.0014
    4.9249   -0.0014
    4.9550   -0.0014
    4.9850   -0.0013
    5.0150   -0.0013
    5.0450   -0.0012
    5.0751   -0.0012
    5.1051   -0.0011
    5.1351   -0.0011
    5.1652   -0.0011
    5.1952   -0.0010
    5.2252   -0.0010
    5.2553   -0.0010
    5.2853   -0.0009
    5.3153   -0.0009
    5.3453   -0.0009
    5.3754   -0.0009
    5.4054   -0.0008
    5.4354   -0.0008
    5.4655   -0.0008
    5.4955   -0.0008
    5.5255   -0.0007
    5.5556   -0.0007
    5.5856   -0.0007
    5.6156   -0.0007
    5.6456   -0.0006
    5.6757   -0.0006
    5.7057   -0.0006
    5.7357   -0.0006
    5.7658   -0.0006
    5.7958   -0.0005
    5.8258   -0.0005
    5.8559   -0.0005
    5.8859   -0.0005
    5.9159   -0.0005
    5.9459   -0.0005
    5.9760   -0.0004
    6.0060   -0.0004
    6.0360   -0.0004
    6.0661   -0.0004
    6.0961   -0.0004
    6.1261   -0.0004
    6.1562   -0.0004
    6.1862   -0.0004
    6.2162   -0.0003
    6.2462   -0.0003
    6.2763   -0.0003
    6.3063   -0.0003
    6.3363   -0.0003
    6.3664   -0.0003
    6.3964   -0.0003
    6.4264   -0.0003
    6.4565   -0.0003
    6.4865   -0.0003
    6.5165   -0.0002
    6.5465   -0.0002
    6.5766   -0.0002
    6.6066   -0.0002
    6.6366   -0.0002
    6.6667   -0.0002
    6.6967   -0.0002
    6.7267   -0.0002
    6.7568   -0.0002
    6.7868   -0.0002
    6.8168   -0.0002
    6.8468   -0.0002
    6.8769   -0.0002
    6.9069   -0.0002
    6.9369   -0.0002
    6.9670   -0.0002
    6.9970   -0.0001
    7.0270   -0.0001
    7.0571   -0.0001
    7.0871   -0.0001
    7.1171   -0.0001
    7.1471   -0.0001
    7.1772   -0.0001
    7.2072   -0.0001
    7.2372   -0.0001
    7.2673   -0.0001
    7.2973   -0.0001
    7.3273   -0.0001
    7.3574   -0.0001
    7.3874   -0.0001
    7.4174   -0.0001
    7.4474   -0.0001
    7.4775   -0.0001
    7.5075   -0.0001
    7.5375   -0.0001
    7.5676   -0.0001
    7.5976   -0.0001
    7.6276   -0.0001
    7.6577   -0.0001
    7.6877   -0.0001
    7.7177   -0.0001
    7.7477   -0.0001
    7.7778   -0.0001
    7.8078   -0.0001
    7.8378   -0.0001
    7.8679   -0.0001
    7.8979   -0.0001
    7.9279   -0.0001
    7.9580   -0.0001
    7.9880   -0.0000
    8.0180   -0.0000
    8.0480   -0.0000
    8.0781   -0.0000
    8.1081   -0.0000
    8.1381   -0.0000
    8.1682   -0.0000
    8.1982   -0.0000
    8.2282   -0.0000
    8.2583   -0.0000
    8.2883   -0.0000
    8.3183   -0.0000
    8.3483   -0.0000
    8.3784   -0.0000
    8.4084   -0.0000
    8.4384   -0.0000
    8.4685   -0.0000
    8.4985   -0.0000
    8.5285   -0.0000
    8.5586   -0.0000
    8.5886   -0.0000
    8.6186   -0.0000
    8.6486   -0.0000
    8.6787   -0.0000
    8.7087   -0.0000
    8.7387   -0.0000
    8.7688   -0.0000
    8.7988   -0.0000
    8.8288   -0.0000
    8.8589   -0.0000
    8.8889   -0.0000
    8.9189   -0.0000
    8.9489   -0.0000
    8.9790   -0.0000
    9.0090   -0.0000
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/w2_case1_ex3.dat <==

         0    0.0234
    0.0300    0.0260
    0.0601    0.0181
    0.0901    0.0056
    0.1201   -0.0085
    0.1502   -0.0227
    0.1802   -0.0362
    0.2102   -0.0488
    0.2402   -0.0603
    0.2703   -0.0706
    0.3003   -0.0798
    0.3303   -0.0879
    0.3604   -0.0951
    0.3904   -0.1012
    0.4204   -0.1066
    0.4505   -0.1111
    0.4805   -0.1149
    0.5105   -0.1181
    0.5405   -0.1206
    0.5706   -0.1227
    0.6006   -0.1242
    0.6306   -0.1253
    0.6607   -0.1259
    0.6907   -0.1263
    0.7207   -0.1263
    0.7508   -0.1260
    0.7808   -0.1255
    0.8108   -0.1247
    0.8408   -0.1238
    0.8709   -0.1226
    0.9009   -0.1213
    0.9309   -0.1199
    0.9610   -0.1184
    0.9910   -0.1168
    1.0210   -0.1151
    1.0511   -0.1133
    1.0811   -0.1114
    1.1111   -0.1095
    1.1411   -0.1076
    1.1712   -0.1056
    1.2012   -0.1037
    1.2312   -0.1017
    1.2613   -0.0996
    1.2913   -0.0976
    1.3213   -0.0956
    1.3514   -0.0936
    1.3814   -0.0916
    1.4114   -0.0896
    1.4414   -0.0876
    1.4715   -0.0857
    1.5015   -0.0837
    1.5315   -0.0818
    1.5616   -0.0799
    1.5916   -0.0781
    1.6216   -0.0762
    1.6517   -0.0744
    1.6817   -0.0726
    1.7117   -0.0709
    1.7417   -0.0692
    1.7718   -0.0675
    1.8018   -0.0658
    1.8318   -0.0642
    1.8619   -0.0626
    1.8919   -0.0610
    1.9219   -0.0595
    1.9520   -0.0580
    1.9820   -0.0565
    2.0120   -0.0551
    2.0420   -0.0537
    2.0721   -0.0523
    2.1021   -0.0509
    2.1321   -0.0496
    2.1622   -0.0483
    2.1922   -0.0471
    2.2222   -0.0458
    2.2523   -0.0446
    2.2823   -0.0435
    2.3123   -0.0423
    2.3423   -0.0412
    2.3724   -0.0401
    2.4024   -0.0390
    2.4324   -0.0380
    2.4625   -0.0370
    2.4925   -0.0360
    2.5225   -0.0350
    2.5526   -0.0341
    2.5826   -0.0332
    2.6126   -0.0323
    2.6426   -0.0314
    2.6727   -0.0305
    2.7027   -0.0297
    2.7327   -0.0289
    2.7628   -0.0281
    2.7928   -0.0273
    2.8228   -0.0266
    2.8529   -0.0258
    2.8829   -0.0251
    2.9129   -0.0244
    2.9429   -0.0238
    2.9730   -0.0231
    3.0030   -0.0225
    3.0330   -0.0218
    3.0631   -0.0212
    3.0931   -0.0206
    3.1231   -0.0201
    3.1532   -0.0195
    3.1832   -0.0189
    3.2132   -0.0184
    3.2432   -0.0179
    3.2733   -0.0174
    3.3033   -0.0169
    3.3333   -0.0164
    3.3634   -0.0160
    3.3934   -0.0155
    3.4234   -0.0151
    3.4535   -0.0146
    3.4835   -0.0142
    3.5135   -0.0138
    3.5435   -0.0134
    3.5736   -0.0130
    3.6036   -0.0127
    3.6336   -0.0123
    3.6637   -0.0119
    3.6937   -0.0116
    3.7237   -0.0113
    3.7538   -0.0109
    3.7838   -0.0106
    3.8138   -0.0103
    3.8438   -0.0100
    3.8739   -0.0097
    3.9039   -0.0095
    3.9339   -0.0092
    3.9640   -0.0089
    3.9940   -0.0087
    4.0240   -0.0084
    4.0541   -0.0082
    4.0841   -0.0079
    4.1141   -0.0077
    4.1441   -0.0075
    4.1742   -0.0072
    4.2042   -0.0070
    4.2342   -0.0068
    4.2643   -0.0066
    4.2943   -0.0064
    4.3243   -0.0062
    4.3544   -0.0061
    4.3844   -0.0059
    4.4144   -0.0057
    4.4444   -0.0055
    4.4745   -0.0054
    4.5045   -0.0052
    4.5345   -0.0051
    4.5646   -0.0049
    4.5946   -0.0048
    4.6246   -0.0046
    4.6547   -0.0045
    4.6847   -0.0044
    4.7147   -0.0042
    4.7447   -0.0041
    4.7748   -0.0040
    4.8048   -0.0039
    4.8348   -0.0037
    4.8649   -0.0036
    4.8949   -0.0035
    4.9249   -0.0034
    4.9550   -0.0033
    4.9850   -0.0032
    5.0150   -0.0031
    5.0450   -0.0030
    5.0751   -0.0029
    5.1051   -0.0029
    5.1351   -0.0028
    5.1652   -0.0027
    5.1952   -0.0026
    5.2252   -0.0025
    5.2553   -0.0025
    5.2853   -0.0024
    5.3153   -0.0023
    5.3453   -0.0022
    5.3754   -0.0022
    5.4054   -0.0021
    5.4354   -0.0020
    5.4655   -0.0020
    5.4955   -0.0019
    5.5255   -0.0019
    5.5556   -0.0018
    5.5856   -0.0018
    5.6156   -0.0017
    5.6456   -0.0016
    5.6757   -0.0016
    5.7057   -0.0015
    5.7357   -0.0015
    5.7658   -0.0015
    5.7958   -0.0014
    5.8258   -0.0014
    5.8559   -0.0013
    5.8859   -0.0013
    5.9159   -0.0012
    5.9459   -0.0012
    5.9760   -0.0012
    6.0060   -0.0011
    6.0360   -0.0011
    6.0661   -0.0011
    6.0961   -0.0010
    6.1261   -0.0010
    6.1562   -0.0010
    6.1862   -0.0009
    6.2162   -0.0009
    6.2462   -0.0009
    6.2763   -0.0009
    6.3063   -0.0008
    6.3363   -0.0008
    6.3664   -0.0008
    6.3964   -0.0008
    6.4264   -0.0007
    6.4565   -0.0007
    6.4865   -0.0007
    6.5165   -0.0007
    6.5465   -0.0007
    6.5766   -0.0006
    6.6066   -0.0006
    6.6366   -0.0006
    6.6667   -0.0006
    6.6967   -0.0006
    6.7267   -0.0005
    6.7568   -0.0005
    6.7868   -0.0005
    6.8168   -0.0005
    6.8468   -0.0005
    6.8769   -0.0005
    6.9069   -0.0005
    6.9369   -0.0004
    6.9670   -0.0004
    6.9970   -0.0004
    7.0270   -0.0004
    7.0571   -0.0004
    7.0871   -0.0004
    7.1171   -0.0004
    7.1471   -0.0004
    7.1772   -0.0003
    7.2072   -0.0003
    7.2372   -0.0003
    7.2673   -0.0003
    7.2973   -0.0003
    7.3273   -0.0003
    7.3574   -0.0003
    7.3874   -0.0003
    7.4174   -0.0003
    7.4474   -0.0003
    7.4775   -0.0002
    7.5075   -0.0002
    7.5375   -0.0002
    7.5676   -0.0002
    7.5976   -0.0002
    7.6276   -0.0002
    7.6577   -0.0002
    7.6877   -0.0002
    7.7177   -0.0002
    7.7477   -0.0002
    7.7778   -0.0002
    7.8078   -0.0002
    7.8378   -0.0002
    7.8679   -0.0002
    7.8979   -0.0002
    7.9279   -0.0002
    7.9580   -0.0002
    7.9880   -0.0001
    8.0180   -0.0001
    8.0480   -0.0001
    8.0781   -0.0001
    8.1081   -0.0001
    8.1381   -0.0001
    8.1682   -0.0001
    8.1982   -0.0001
    8.2282   -0.0001
    8.2583   -0.0001
    8.2883   -0.0001
    8.3183   -0.0001
    8.3483   -0.0001
    8.3784   -0.0001
    8.4084   -0.0001
    8.4384   -0.0001
    8.4685   -0.0001
    8.4985   -0.0001
    8.5285   -0.0001
    8.5586   -0.0001
    8.5886   -0.0001
    8.6186   -0.0001
    8.6486   -0.0001
    8.6787   -0.0001
    8.7087   -0.0001
    8.7387   -0.0001
    8.7688   -0.0001
    8.7988   -0.0001
    8.8288   -0.0001
    8.8589   -0.0001
    8.8889   -0.0001
    8.9189   -0.0001
    8.9489   -0.0001
    8.9790   -0.0001
    9.0090   -0.0001
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/w3_case1_ex3.dat <==
        0    0.0003
    0.0300    0.0113
    0.0601    0.0054
    0.0901   -0.0084
    0.1201   -0.0253
    0.1502   -0.0430
    0.1802   -0.0602
    0.2102   -0.0764
    0.2402   -0.0913
    0.2703   -0.1048
    0.3003   -0.1169
    0.3303   -0.1276
    0.3604   -0.1371
    0.3904   -0.1453
    0.4204   -0.1524
    0.4505   -0.1585
    0.4805   -0.1636
    0.5105   -0.1678
    0.5405   -0.1713
    0.5706   -0.1740
    0.6006   -0.1760
    0.6306   -0.1775
    0.6607   -0.1783
    0.6907   -0.1787
    0.7207   -0.1787
    0.7508   -0.1783
    0.7808   -0.1775
    0.8108   -0.1764
    0.8408   -0.1750
    0.8709   -0.1734
    0.9009   -0.1715
    0.9309   -0.1695
    0.9610   -0.1673
    0.9910   -0.1650
    1.0210   -0.1625
    1.0511   -0.1600
    1.0811   -0.1573
    1.1111   -0.1546
    1.1411   -0.1518
    1.1712   -0.1490
    1.2012   -0.1462
    1.2312   -0.1433
    1.2613   -0.1404
    1.2913   -0.1375
    1.3213   -0.1346
    1.3514   -0.1317
    1.3814   -0.1289
    1.4114   -0.1260
    1.4414   -0.1232
    1.4715   -0.1204
    1.5015   -0.1176
    1.5315   -0.1149
    1.5616   -0.1122
    1.5916   -0.1095
    1.6216   -0.1069
    1.6517   -0.1043
    1.6817   -0.1018
    1.7117   -0.0993
    1.7417   -0.0968
    1.7718   -0.0944
    1.8018   -0.0921
    1.8318   -0.0897
    1.8619   -0.0875
    1.8919   -0.0853
    1.9219   -0.0831
    1.9520   -0.0810
    1.9820   -0.0789
    2.0120   -0.0769
    2.0420   -0.0749
    2.0721   -0.0729
    2.1021   -0.0710
    2.1321   -0.0692
    2.1622   -0.0674
    2.1922   -0.0656
    2.2222   -0.0639
    2.2523   -0.0622
    2.2823   -0.0605
    2.3123   -0.0589
    2.3423   -0.0574
    2.3724   -0.0558
    2.4024   -0.0543
    2.4324   -0.0529
    2.4625   -0.0515
    2.4925   -0.0501
    2.5225   -0.0487
    2.5526   -0.0474
    2.5826   -0.0462
    2.6126   -0.0449
    2.6426   -0.0437
    2.6727   -0.0425
    2.7027   -0.0414
    2.7327   -0.0402
    2.7628   -0.0391
    2.7928   -0.0381
    2.8228   -0.0370
    2.8529   -0.0360
    2.8829   -0.0350
    2.9129   -0.0341
    2.9429   -0.0331
    2.9730   -0.0322
    3.0030   -0.0313
    3.0330   -0.0305
    3.0631   -0.0296
    3.0931   -0.0288
    3.1231   -0.0280
    3.1532   -0.0272
    3.1832   -0.0265
    3.2132   -0.0258
    3.2432   -0.0250
    3.2733   -0.0244
    3.3033   -0.0237
    3.3333   -0.0230
    3.3634   -0.0224
    3.3934   -0.0217
    3.4234   -0.0211
    3.4535   -0.0206
    3.4835   -0.0200
    3.5135   -0.0194
    3.5435   -0.0189
    3.5736   -0.0183
    3.6036   -0.0178
    3.6336   -0.0173
    3.6637   -0.0168
    3.6937   -0.0164
    3.7237   -0.0159
    3.7538   -0.0155
    3.7838   -0.0150
    3.8138   -0.0146
    3.8438   -0.0142
    3.8739   -0.0138
    3.9039   -0.0134
    3.9339   -0.0130
    3.9640   -0.0126
    3.9940   -0.0123
    4.0240   -0.0119
    4.0541   -0.0116
    4.0841   -0.0113
    4.1141   -0.0109
    4.1441   -0.0106
    4.1742   -0.0103
    4.2042   -0.0100
    4.2342   -0.0097
    4.2643   -0.0095
    4.2943   -0.0092
    4.3243   -0.0089
    4.3544   -0.0087
    4.3844   -0.0084
    4.4144   -0.0082
    4.4444   -0.0080
    4.4745   -0.0077
    4.5045   -0.0075
    4.5345   -0.0073
    4.5646   -0.0071
    4.5946   -0.0069
    4.6246   -0.0067
    4.6547   -0.0065
    4.6847   -0.0063
    4.7147   -0.0061
    4.7447   -0.0059
    4.7748   -0.0058
    4.8048   -0.0056
    4.8348   -0.0054
    4.8649   -0.0053
    4.8949   -0.0051
    4.9249   -0.0050
    4.9550   -0.0048
    4.9850   -0.0047
    5.0150   -0.0046
    5.0450   -0.0044
    5.0751   -0.0043
    5.1051   -0.0042
    5.1351   -0.0041
    5.1652   -0.0039
    5.1952   -0.0038
    5.2252   -0.0037
    5.2553   -0.0036
    5.2853   -0.0035
    5.3153   -0.0034
    5.3453   -0.0033
    5.3754   -0.0032
    5.4054   -0.0031
    5.4354   -0.0030
    5.4655   -0.0029
    5.4955   -0.0028
    5.5255   -0.0028
    5.5556   -0.0027
    5.5856   -0.0026
    5.6156   -0.0025
    5.6456   -0.0024
    5.6757   -0.0024
    5.7057   -0.0023
    5.7357   -0.0022
    5.7658   -0.0022
    5.7958   -0.0021
    5.8258   -0.0020
    5.8559   -0.0020
    5.8859   -0.0019
    5.9159   -0.0019
    5.9459   -0.0018
    5.9760   -0.0018
    6.0060   -0.0017
    6.0360   -0.0017
    6.0661   -0.0016
    6.0961   -0.0016
    6.1261   -0.0015
    6.1562   -0.0015
    6.1862   -0.0014
    6.2162   -0.0014
    6.2462   -0.0013
    6.2763   -0.0013
    6.3063   -0.0013
    6.3363   -0.0012
    6.3664   -0.0012
    6.3964   -0.0012
    6.4264   -0.0011
    6.4565   -0.0011
    6.4865   -0.0011
    6.5165   -0.0010
    6.5465   -0.0010
    6.5766   -0.0010
    6.6066   -0.0009
    6.6366   -0.0009
    6.6667   -0.0009
    6.6967   -0.0009
    6.7267   -0.0008
    6.7568   -0.0008
    6.7868   -0.0008
    6.8168   -0.0008
    6.8468   -0.0007
    6.8769   -0.0007
    6.9069   -0.0007
    6.9369   -0.0007
    6.9670   -0.0007
    6.9970   -0.0006
    7.0270   -0.0006
    7.0571   -0.0006
    7.0871   -0.0006
    7.1171   -0.0006
    7.1471   -0.0005
    7.1772   -0.0005
    7.2072   -0.0005
    7.2372   -0.0005
    7.2673   -0.0005
    7.2973   -0.0005
    7.3273   -0.0005
    7.3574   -0.0004
    7.3874   -0.0004
    7.4174   -0.0004
    7.4474   -0.0004
    7.4775   -0.0004
    7.5075   -0.0004
    7.5375   -0.0004
    7.5676   -0.0004
    7.5976   -0.0003
    7.6276   -0.0003
    7.6577   -0.0003
    7.6877   -0.0003
    7.7177   -0.0003
    7.7477   -0.0003
    7.7778   -0.0003
    7.8078   -0.0003
    7.8378   -0.0003
    7.8679   -0.0003
    7.8979   -0.0003
    7.9279   -0.0003
    7.9580   -0.0002
    7.9880   -0.0002
    8.0180   -0.0002
    8.0480   -0.0002
    8.0781   -0.0002
    8.1081   -0.0002
    8.1381   -0.0002
    8.1682   -0.0002
    8.1982   -0.0002
    8.2282   -0.0002
    8.2583   -0.0002
    8.2883   -0.0002
    8.3183   -0.0002
    8.3483   -0.0002
    8.3784   -0.0002
    8.4084   -0.0002
    8.4384   -0.0001
    8.4685   -0.0001
    8.4985   -0.0001
    8.5285   -0.0001
    8.5586   -0.0001
    8.5886   -0.0001
    8.6186   -0.0001
    8.6486   -0.0001
    8.6787   -0.0001
    8.7087   -0.0001
    8.7387   -0.0001
    8.7688   -0.0001
    8.7988   -0.0001
    8.8288   -0.0001
    8.8589   -0.0001
    8.8889   -0.0001
    8.9189   -0.0001
    8.9489   -0.0001
    8.9790   -0.0001
    9.0090   -0.0001
    9.0390   -0.0001
    9.0691   -0.0001
    9.0991   -0.0001
    9.1291   -0.0001
    9.1592   -0.0001
    9.1892   -0.0001
    9.2192   -0.0001
    9.2492   -0.0001
    9.2793   -0.0001
    9.3093   -0.0001
    9.3393   -0.0001
    9.3694   -0.0001
    9.3994   -0.0001
    9.4294   -0.0001
    9.4595   -0.0001
    9.4895   -0.0001
    9.5195   -0.0001
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/w4_case1_ex3.dat <==
       0   -0.0396
    0.0300   -0.0318
    0.0601   -0.0292
    0.0901   -0.0297
    0.1201   -0.0318
    0.1502   -0.0345
    0.1802   -0.0373
    0.2102   -0.0399
    0.2402   -0.0421
    0.2703   -0.0439
    0.3003   -0.0453
    0.3303   -0.0463
    0.3604   -0.0469
    0.3904   -0.0472
    0.4204   -0.0471
    0.4505   -0.0469
    0.4805   -0.0464
    0.5105   -0.0457
    0.5405   -0.0449
    0.5706   -0.0439
    0.6006   -0.0429
    0.6306   -0.0417
    0.6607   -0.0405
    0.6907   -0.0393
    0.7207   -0.0380
    0.7508   -0.0367
    0.7808   -0.0354
    0.8108   -0.0341
    0.8408   -0.0328
    0.8709   -0.0316
    0.9009   -0.0303
    0.9309   -0.0291
    0.9610   -0.0279
    0.9910   -0.0268
    1.0210   -0.0256
    1.0511   -0.0246
    1.0811   -0.0235
    1.1111   -0.0225
    1.1411   -0.0216
    1.1712   -0.0206
    1.2012   -0.0198
    1.2312   -0.0189
    1.2613   -0.0181
    1.2913   -0.0173
    1.3213   -0.0166
    1.3514   -0.0159
    1.3814   -0.0152
    1.4114   -0.0146
    1.4414   -0.0140
    1.4715   -0.0134
    1.5015   -0.0129
    1.5315   -0.0124
    1.5616   -0.0119
    1.5916   -0.0114
    1.6216   -0.0110
    1.6517   -0.0106
    1.6817   -0.0102
    1.7117   -0.0098
    1.7417   -0.0094
    1.7718   -0.0091
    1.8018   -0.0087
    1.8318   -0.0084
    1.8619   -0.0081
    1.8919   -0.0078
    1.9219   -0.0076
    1.9520   -0.0073
    1.9820   -0.0071
    2.0120   -0.0068
    2.0420   -0.0066
    2.0721   -0.0064
    2.1021   -0.0062
    2.1321   -0.0060
    2.1622   -0.0058
    2.1922   -0.0056
    2.2222   -0.0055
    2.2523   -0.0053
    2.2823   -0.0051
    2.3123   -0.0050
    2.3423   -0.0048
    2.3724   -0.0047
    2.4024   -0.0046
    2.4324   -0.0044
    2.4625   -0.0043
    2.4925   -0.0042
    2.5225   -0.0041
    2.5526   -0.0040
    2.5826   -0.0039
    2.6126   -0.0037
    2.6426   -0.0036
    2.6727   -0.0035
    2.7027   -0.0034
    2.7327   -0.0033
    2.7628   -0.0033
    2.7928   -0.0032
    2.8228   -0.0031
    2.8529   -0.0030
    2.8829   -0.0029
    2.9129   -0.0028
    2.9429   -0.0028
    2.9730   -0.0027
    3.0030   -0.0026
    3.0330   -0.0025
    3.0631   -0.0025
    3.0931   -0.0024
    3.1231   -0.0023
    3.1532   -0.0023
    3.1832   -0.0022
    3.2132   -0.0022
    3.2432   -0.0021
    3.2733   -0.0020
    3.3033   -0.0020
    3.3333   -0.0019
    3.3634   -0.0019
    3.3934   -0.0018
    3.4234   -0.0018
    3.4535   -0.0017
    3.4835   -0.0017
    3.5135   -0.0016
    3.5435   -0.0016
    3.5736   -0.0015
    3.6036   -0.0015
    3.6336   -0.0015
    3.6637   -0.0014
    3.6937   -0.0014
    3.7237   -0.0013
    3.7538   -0.0013
    3.7838   -0.0013
    3.8138   -0.0012
    3.8438   -0.0012
    3.8739   -0.0012
    3.9039   -0.0011
    3.9339   -0.0011
    3.9640   -0.0011
    3.9940   -0.0010
    4.0240   -0.0010
    4.0541   -0.0010
    4.0841   -0.0009
    4.1141   -0.0009
    4.1441   -0.0009
    4.1742   -0.0009
    4.2042   -0.0008
    4.2342   -0.0008
    4.2643   -0.0008
    4.2943   -0.0008
    4.3243   -0.0007
    4.3544   -0.0007
    4.3844   -0.0007
    4.4144   -0.0007
    4.4444   -0.0007
    4.4745   -0.0006
    4.5045   -0.0006
    4.5345   -0.0006
    4.5646   -0.0006
    4.5946   -0.0006
    4.6246   -0.0006
    4.6547   -0.0005
    4.6847   -0.0005
    4.7147   -0.0005
    4.7447   -0.0005
    4.7748   -0.0005
    4.8048   -0.0005
    4.8348   -0.0004
    4.8649   -0.0004
    4.8949   -0.0004
    4.9249   -0.0004
    4.9550   -0.0004
    4.9850   -0.0004
    5.0150   -0.0004
    5.0450   -0.0004
    5.0751   -0.0003
    5.1051   -0.0003
    5.1351   -0.0003
    5.1652   -0.0003
    5.1952   -0.0003
    5.2252   -0.0003
    5.2553   -0.0003
    5.2853   -0.0003
    5.3153   -0.0003
    5.3453   -0.0003
    5.3754   -0.0003
    5.4054   -0.0002
    5.4354   -0.0002
    5.4655   -0.0002
    5.4955   -0.0002
    5.5255   -0.0002
    5.5556   -0.0002
    5.5856   -0.0002
    5.6156   -0.0002
    5.6456   -0.0002
    5.6757   -0.0002
    5.7057   -0.0002
    5.7357   -0.0002
    5.7658   -0.0002
    5.7958   -0.0002
    5.8258   -0.0002
    5.8559   -0.0001
    5.8859   -0.0001
    5.9159   -0.0001
    5.9459   -0.0001
    5.9760   -0.0001
    6.0060   -0.0001
    6.0360   -0.0001
    6.0661   -0.0001
    6.0961   -0.0001
    6.1261   -0.0001
    6.1562   -0.0001
    6.1862   -0.0001
    6.2162   -0.0001
    6.2462   -0.0001
    6.2763   -0.0001
    6.3063   -0.0001
    6.3363   -0.0001
    6.3664   -0.0001
    6.3964   -0.0001
    6.4264   -0.0001
    6.4565   -0.0001
    6.4865   -0.0001
    6.5165   -0.0001
    6.5465   -0.0001
    6.5766   -0.0001
    6.6066   -0.0001
    6.6366   -0.0001
    6.6667   -0.0001
    6.6967   -0.0001
    6.7267   -0.0001
    6.7568   -0.0001
    6.7868   -0.0001
    6.8168   -0.0001
    6.8468   -0.0001
    6.8769   -0.0000
    6.9069   -0.0000
    6.9369   -0.0000
    6.9670   -0.0000
    6.9970   -0.0000
    7.0270   -0.0000
    7.0571   -0.0000
    7.0871   -0.0000
    7.1171   -0.0000
    7.1471   -0.0000
    7.1772   -0.0000
    7.2072   -0.0000
    7.2372   -0.0000
    7.2673   -0.0000
    7.2973   -0.0000
    7.3273   -0.0000
    7.3574   -0.0000
    7.3874   -0.0000
    7.4174   -0.0000
    7.4474   -0.0000
    7.4775   -0.0000
    7.5075   -0.0000
    7.5375   -0.0000
    7.5676   -0.0000
    7.5976   -0.0000
    7.6276   -0.0000
    7.6577   -0.0000
    7.6877   -0.0000
    7.7177   -0.0000
    7.7477   -0.0000
    7.7778   -0.0000
    7.8078   -0.0000
    7.8378   -0.0000
    7.8679   -0.0000
    7.8979   -0.0000
    7.9279   -0.0000
    7.9580   -0.0000
    7.9880   -0.0000
    8.0180   -0.0000
    8.0480   -0.0000
    8.0781   -0.0000
    8.1081   -0.0000
    8.1381   -0.0000
    8.1682   -0.0000
    8.1982   -0.0000
    8.2282   -0.0000
    8.2583   -0.0000
    8.2883   -0.0000
    8.3183   -0.0000
    8.3483   -0.0000
    8.3784   -0.0000
    8.4084   -0.0000
    8.4384   -0.0000
    8.4685   -0.0000
    8.4985   -0.0000
    8.5285   -0.0000
    8.5586   -0.0000
    8.5886   -0.0000
    8.6186   -0.0000
    8.6486   -0.0000
    8.6787   -0.0000
    8.7087   -0.0000
    8.7387   -0.0000
    8.7688   -0.0000
    8.7988   -0.0000
    8.8288   -0.0000
    8.8589   -0.0000
    8.8889   -0.0000
    8.9189   -0.0000
    8.9489   -0.0000
    8.9790   -0.0000
    9.0090   -0.0000
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000

==> dataEx3/w5_case1_ex3.dat <==
       0    0.0803
    0.0300    0.0968
    0.0601    0.0954
    0.0901    0.0857
    0.1201    0.0725
    0.1502    0.0582
    0.1802    0.0440
    0.2102    0.0304
    0.2402    0.0178
    0.2703    0.0062
    0.3003   -0.0044
    0.3303   -0.0140
    0.3604   -0.0226
    0.3904   -0.0302
    0.4204   -0.0371
    0.4505   -0.0431
    0.4805   -0.0485
    0.5105   -0.0531
    0.5405   -0.0572
    0.5706   -0.0607
    0.6006   -0.0636
    0.6306   -0.0662
    0.6607   -0.0683
    0.6907   -0.0700
    0.7207   -0.0714
    0.7508   -0.0724
    0.7808   -0.0732
    0.8108   -0.0738
    0.8408   -0.0741
    0.8709   -0.0742
    0.9009   -0.0742
    0.9309   -0.0739
    0.9610   -0.0736
    0.9910   -0.0731
    1.0210   -0.0725
    1.0511   -0.0718
    1.0811   -0.0710
    1.1111   -0.0701
    1.1411   -0.0692
    1.1712   -0.0682
    1.2012   -0.0672
    1.2312   -0.0662
    1.2613   -0.0651
    1.2913   -0.0639
    1.3213   -0.0628
    1.3514   -0.0617
    1.3814   -0.0605
    1.4114   -0.0593
    1.4414   -0.0581
    1.4715   -0.0570
    1.5015   -0.0558
    1.5315   -0.0546
    1.5616   -0.0534
    1.5916   -0.0523
    1.6216   -0.0511
    1.6517   -0.0500
    1.6817   -0.0489
    1.7117   -0.0477
    1.7417   -0.0466
    1.7718   -0.0456
    1.8018   -0.0445
    1.8318   -0.0434
    1.8619   -0.0424
    1.8919   -0.0414
    1.9219   -0.0404
    1.9520   -0.0394
    1.9820   -0.0384
    2.0120   -0.0375
    2.0420   -0.0366
    2.0721   -0.0357
    2.1021   -0.0348
    2.1321   -0.0339
    2.1622   -0.0330
    2.1922   -0.0322
    2.2222   -0.0314
    2.2523   -0.0306
    2.2823   -0.0298
    2.3123   -0.0290
    2.3423   -0.0283
    2.3724   -0.0276
    2.4024   -0.0268
    2.4324   -0.0261
    2.4625   -0.0255
    2.4925   -0.0248
    2.5225   -0.0241
    2.5526   -0.0235
    2.5826   -0.0229
    2.6126   -0.0223
    2.6426   -0.0217
    2.6727   -0.0211
    2.7027   -0.0205
    2.7327   -0.0200
    2.7628   -0.0195
    2.7928   -0.0189
    2.8228   -0.0184
    2.8529   -0.0179
    2.8829   -0.0174
    2.9129   -0.0170
    2.9429   -0.0165
    2.9730   -0.0161
    3.0030   -0.0156
    3.0330   -0.0152
    3.0631   -0.0148
    3.0931   -0.0144
    3.1231   -0.0140
    3.1532   -0.0136
    3.1832   -0.0132
    3.2132   -0.0128
    3.2432   -0.0125
    3.2733   -0.0121
    3.3033   -0.0118
    3.3333   -0.0115
    3.3634   -0.0111
    3.3934   -0.0108
    3.4234   -0.0105
    3.4535   -0.0102
    3.4835   -0.0099
    3.5135   -0.0097
    3.5435   -0.0094
    3.5736   -0.0091
    3.6036   -0.0089
    3.6336   -0.0086
    3.6637   -0.0084
    3.6937   -0.0081
    3.7237   -0.0079
    3.7538   -0.0077
    3.7838   -0.0075
    3.8138   -0.0072
    3.8438   -0.0070
    3.8739   -0.0068
    3.9039   -0.0066
    3.9339   -0.0064
    3.9640   -0.0063
    3.9940   -0.0061
    4.0240   -0.0059
    4.0541   -0.0057
    4.0841   -0.0056
    4.1141   -0.0054
    4.1441   -0.0052
    4.1742   -0.0051
    4.2042   -0.0049
    4.2342   -0.0048
    4.2643   -0.0047
    4.2943   -0.0045
    4.3243   -0.0044
    4.3544   -0.0043
    4.3844   -0.0041
    4.4144   -0.0040
    4.4444   -0.0039
    4.4745   -0.0038
    4.5045   -0.0037
    4.5345   -0.0036
    4.5646   -0.0035
    4.5946   -0.0034
    4.6246   -0.0033
    4.6547   -0.0032
    4.6847   -0.0031
    4.7147   -0.0030
    4.7447   -0.0029
    4.7748   -0.0028
    4.8048   -0.0027
    4.8348   -0.0026
    4.8649   -0.0026
    4.8949   -0.0025
    4.9249   -0.0024
    4.9550   -0.0023
    4.9850   -0.0023
    5.0150   -0.0022
    5.0450   -0.0021
    5.0751   -0.0021
    5.1051   -0.0020
    5.1351   -0.0019
    5.1652   -0.0019
    5.1952   -0.0018
    5.2252   -0.0018
    5.2553   -0.0017
    5.2853   -0.0017
    5.3153   -0.0016
    5.3453   -0.0016
    5.3754   -0.0015
    5.4054   -0.0015
    5.4354   -0.0014
    5.4655   -0.0014
    5.4955   -0.0013
    5.5255   -0.0013
    5.5556   -0.0013
    5.5856   -0.0012
    5.6156   -0.0012
    5.6456   -0.0012
    5.6757   -0.0011
    5.7057   -0.0011
    5.7357   -0.0011
    5.7658   -0.0010
    5.7958   -0.0010
    5.8258   -0.0010
    5.8559   -0.0009
    5.8859   -0.0009
    5.9159   -0.0009
    5.9459   -0.0008
    5.9760   -0.0008
    6.0060   -0.0008
    6.0360   -0.0008
    6.0661   -0.0007
    6.0961   -0.0007
    6.1261   -0.0007
    6.1562   -0.0007
    6.1862   -0.0007
    6.2162   -0.0006
    6.2462   -0.0006
    6.2763   -0.0006
    6.3063   -0.0006
    6.3363   -0.0006
    6.3664   -0.0005
    6.3964   -0.0005
    6.4264   -0.0005
    6.4565   -0.0005
    6.4865   -0.0005
    6.5165   -0.0005
    6.5465   -0.0005
    6.5766   -0.0004
    6.6066   -0.0004
    6.6366   -0.0004
    6.6667   -0.0004
    6.6967   -0.0004
    6.7267   -0.0004
    6.7568   -0.0004
    6.7868   -0.0004
    6.8168   -0.0003
    6.8468   -0.0003
    6.8769   -0.0003
    6.9069   -0.0003
    6.9369   -0.0003
    6.9670   -0.0003
    6.9970   -0.0003
    7.0270   -0.0003
    7.0571   -0.0003
    7.0871   -0.0003
    7.1171   -0.0002
    7.1471   -0.0002
    7.1772   -0.0002
    7.2072   -0.0002
    7.2372   -0.0002
    7.2673   -0.0002
    7.2973   -0.0002
    7.3273   -0.0002
    7.3574   -0.0002
    7.3874   -0.0002
    7.4174   -0.0002
    7.4474   -0.0002
    7.4775   -0.0002
    7.5075   -0.0002
    7.5375   -0.0002
    7.5676   -0.0002
    7.5976   -0.0002
    7.6276   -0.0001
    7.6577   -0.0001
    7.6877   -0.0001
    7.7177   -0.0001
    7.7477   -0.0001
    7.7778   -0.0001
    7.8078   -0.0001
    7.8378   -0.0001
    7.8679   -0.0001
    7.8979   -0.0001
    7.9279   -0.0001
    7.9580   -0.0001
    7.9880   -0.0001
    8.0180   -0.0001
    8.0480   -0.0001
    8.0781   -0.0001
    8.1081   -0.0001
    8.1381   -0.0001
    8.1682   -0.0001
    8.1982   -0.0001
    8.2282   -0.0001
    8.2583   -0.0001
    8.2883   -0.0001
    8.3183   -0.0001
    8.3483   -0.0001
    8.3784   -0.0001
    8.4084   -0.0001
    8.4384   -0.0001
    8.4685   -0.0001
    8.4985   -0.0001
    8.5285   -0.0001
    8.5586   -0.0001
    8.5886   -0.0001
    8.6186   -0.0001
    8.6486   -0.0000
    8.6787   -0.0000
    8.7087   -0.0000
    8.7387   -0.0000
    8.7688   -0.0000
    8.7988   -0.0000
    8.8288   -0.0000
    8.8589   -0.0000
    8.8889   -0.0000
    8.9189   -0.0000
    8.9489   -0.0000
    8.9790   -0.0000
    9.0090   -0.0000
    9.0390   -0.0000
    9.0691   -0.0000
    9.0991   -0.0000
    9.1291   -0.0000
    9.1592   -0.0000
    9.1892   -0.0000
    9.2192   -0.0000
    9.2492   -0.0000
    9.2793   -0.0000
    9.3093   -0.0000
    9.3393   -0.0000
    9.3694   -0.0000
    9.3994   -0.0000
    9.4294   -0.0000
    9.4595   -0.0000
    9.4895   -0.0000
    9.5195   -0.0000
    9.5495   -0.0000
    9.5796   -0.0000
    9.6096   -0.0000
    9.6396   -0.0000
    9.6697   -0.0000
    9.6997   -0.0000
    9.7297   -0.0000
    9.7598   -0.0000
    9.7898   -0.0000
    9.8198   -0.0000
    9.8498   -0.0000
    9.8799   -0.0000
    9.9099   -0.0000
    9.9399   -0.0000
    9.9700   -0.0000
   10.0000   -0.0000
   10.0300   -0.0000
   10.0601   -0.0000
   10.0901   -0.0000
   10.1201   -0.0000
   10.1502   -0.0000
   10.1802   -0.0000
   10.2102   -0.0000
   10.2402   -0.0000
   10.2703   -0.0000
   10.3003   -0.0000
   10.3303   -0.0000
   10.3604   -0.0000
   10.3904   -0.0000
   10.4204   -0.0000
   10.4505   -0.0000
   10.4805   -0.0000
   10.5105   -0.0000
   10.5405   -0.0000
   10.5706   -0.0000
   10.6006   -0.0000
   10.6306   -0.0000
   10.6607   -0.0000
   10.6907   -0.0000
   10.7207   -0.0000
   10.7508   -0.0000
   10.7808   -0.0000
   10.8108   -0.0000
   10.8408   -0.0000
   10.8709   -0.0000
   10.9009   -0.0000
   10.9309   -0.0000
   10.9610   -0.0000
   10.9910   -0.0000
   11.0210   -0.0000
   11.0511   -0.0000
   11.0811   -0.0000
   11.1111   -0.0000
   11.1411   -0.0000
   11.1712   -0.0000
   11.2012   -0.0000
   11.2312   -0.0000
   11.2613   -0.0000
   11.2913   -0.0000
   11.3213   -0.0000
   11.3514   -0.0000
   11.3814   -0.0000
   11.4114   -0.0000
   11.4414   -0.0000
   11.4715   -0.0000
   11.5015   -0.0000
   11.5315   -0.0000
   11.5616   -0.0000
   11.5916   -0.0000
   11.6216   -0.0000
   11.6517   -0.0000
   11.6817   -0.0000
   11.7117   -0.0000
   11.7417   -0.0000
   11.7718   -0.0000
   11.8018   -0.0000
   11.8318   -0.0000
   11.8619   -0.0000
   11.8919   -0.0000
   11.9219   -0.0000
   11.9520   -0.0000
   11.9820   -0.0000
   12.0120   -0.0000
   12.0420   -0.0000
   12.0721   -0.0000
   12.1021   -0.0000
   12.1321   -0.0000
   12.1622   -0.0000
   12.1922   -0.0000
   12.2222   -0.0000
   12.2523   -0.0000
   12.2823   -0.0000
   12.3123   -0.0000
   12.3423   -0.0000
   12.3724   -0.0000
   12.4024   -0.0000
   12.4324   -0.0000
   12.4625   -0.0000
   12.4925   -0.0000
   12.5225   -0.0000
   12.5526   -0.0000
   12.5826   -0.0000
   12.6126   -0.0000
   12.6426   -0.0000
   12.6727   -0.0000
   12.7027   -0.0000
   12.7327   -0.0000
   12.7628   -0.0000
   12.7928   -0.0000
   12.8228   -0.0000
   12.8529   -0.0000
   12.8829   -0.0000
   12.9129   -0.0000
   12.9429   -0.0000
   12.9730   -0.0000
   13.0030   -0.0000
   13.0330   -0.0000
   13.0631   -0.0000
   13.0931   -0.0000
   13.1231   -0.0000
   13.1532   -0.0000
   13.1832   -0.0000
   13.2132   -0.0000
   13.2432   -0.0000
   13.2733   -0.0000
   13.3033   -0.0000
   13.3333   -0.0000
   13.3634   -0.0000
   13.3934   -0.0000
   13.4234   -0.0000
   13.4535   -0.0000
   13.4835   -0.0000
   13.5135   -0.0000
   13.5435   -0.0000
   13.5736   -0.0000
   13.6036   -0.0000
   13.6336   -0.0000
   13.6637   -0.0000
   13.6937   -0.0000
   13.7237   -0.0000
   13.7538   -0.0000
   13.7838   -0.0000
   13.8138   -0.0000
   13.8438   -0.0000
   13.8739   -0.0000
   13.9039   -0.0000
   13.9339   -0.0000
   13.9640   -0.0000
   13.9940   -0.0000
   14.0240   -0.0000
   14.0541   -0.0000
   14.0841   -0.0000
   14.1141   -0.0000
   14.1441   -0.0000
   14.1742   -0.0000
   14.2042   -0.0000
   14.2342   -0.0000
   14.2643   -0.0000
   14.2943   -0.0000
   14.3243   -0.0000
   14.3544   -0.0000
   14.3844   -0.0000
   14.4144   -0.0000
   14.4444   -0.0000
   14.4745   -0.0000
   14.5045   -0.0000
   14.5345   -0.0000
   14.5646   -0.0000
   14.5946   -0.0000
   14.6246   -0.0000
   14.6547   -0.0000
   14.6847   -0.0000
   14.7147   -0.0000
   14.7447   -0.0000
   14.7748   -0.0000
   14.8048   -0.0000
   14.8348   -0.0000
   14.8649   -0.0000
   14.8949   -0.0000
   14.9249   -0.0000
   14.9550   -0.0000
   14.9850   -0.0000
   15.0150   -0.0000
   15.0450   -0.0000
   15.0751   -0.0000
   15.1051   -0.0000
   15.1351   -0.0000
   15.1652   -0.0000
   15.1952   -0.0000
   15.2252   -0.0000
   15.2553   -0.0000
   15.2853   -0.0000
   15.3153   -0.0000
   15.3453   -0.0000
   15.3754   -0.0000
   15.4054   -0.0000
   15.4354   -0.0000
   15.4655   -0.0000
   15.4955   -0.0000
   15.5255   -0.0000
   15.5556   -0.0000
   15.5856   -0.0000
   15.6156   -0.0000
   15.6456   -0.0000
   15.6757   -0.0000
   15.7057   -0.0000
   15.7357   -0.0000
   15.7658   -0.0000
   15.7958   -0.0000
   15.8258   -0.0000
   15.8559   -0.0000
   15.8859   -0.0000
   15.9159   -0.0000
   15.9459   -0.0000
   15.9760   -0.0000
   16.0060   -0.0000
   16.0360   -0.0000
   16.0661   -0.0000
   16.0961   -0.0000
   16.1261   -0.0000
   16.1562   -0.0000
   16.1862   -0.0000
   16.2162   -0.0000
   16.2462   -0.0000
   16.2763   -0.0000
   16.3063   -0.0000
   16.3363   -0.0000
   16.3664   -0.0000
   16.3964   -0.0000
   16.4264   -0.0000
   16.4565   -0.0000
   16.4865   -0.0000
   16.5165   -0.0000
   16.5465   -0.0000
   16.5766   -0.0000
   16.6066   -0.0000
   16.6366   -0.0000
   16.6667   -0.0000
   16.6967   -0.0000
   16.7267   -0.0000
   16.7568   -0.0000
   16.7868   -0.0000
   16.8168   -0.0000
   16.8468   -0.0000
   16.8769   -0.0000
   16.9069   -0.0000
   16.9369   -0.0000
   16.9670   -0.0000
   16.9970   -0.0000
   17.0270   -0.0000
   17.0571   -0.0000
   17.0871   -0.0000
   17.1171   -0.0000
   17.1471   -0.0000
   17.1772   -0.0000
   17.2072   -0.0000
   17.2372   -0.0000
   17.2673   -0.0000
   17.2973   -0.0000
   17.3273   -0.0000
   17.3574   -0.0000
   17.3874   -0.0000
   17.4174   -0.0000
   17.4474   -0.0000
   17.4775   -0.0000
   17.5075   -0.0000
   17.5375   -0.0000
   17.5676   -0.0000
   17.5976   -0.0000
   17.6276   -0.0000
   17.6577   -0.0000
   17.6877   -0.0000
   17.7177   -0.0000
   17.7477   -0.0000
   17.7778   -0.0000
   17.8078   -0.0000
   17.8378   -0.0000
   17.8679   -0.0000
   17.8979   -0.0000
   17.9279   -0.0000
   17.9580   -0.0000
   17.9880   -0.0000
   18.0180   -0.0000
   18.0480   -0.0000
   18.0781   -0.0000
   18.1081   -0.0000
   18.1381   -0.0000
   18.1682   -0.0000
   18.1982   -0.0000
   18.2282   -0.0000
   18.2583   -0.0000
   18.2883   -0.0000
   18.3183   -0.0000
   18.3483   -0.0000
   18.3784   -0.0000
   18.4084   -0.0000
   18.4384   -0.0000
   18.4685   -0.0000
   18.4985   -0.0000
   18.5285   -0.0000
   18.5586   -0.0000
   18.5886   -0.0000
   18.6186   -0.0000
   18.6486   -0.0000
   18.6787   -0.0000
   18.7087   -0.0000
   18.7387   -0.0000
   18.7688   -0.0000
   18.7988   -0.0000
   18.8288   -0.0000
   18.8589   -0.0000
   18.8889   -0.0000
   18.9189   -0.0000
   18.9489   -0.0000
   18.9790   -0.0000
   19.0090   -0.0000
   19.0390   -0.0000
   19.0691   -0.0000
   19.0991   -0.0000
   19.1291   -0.0000
   19.1592   -0.0000
   19.1892   -0.0000
   19.2192   -0.0000
   19.2492   -0.0000
   19.2793   -0.0000
   19.3093   -0.0000
   19.3393   -0.0000
   19.3694   -0.0000
   19.3994   -0.0000
   19.4294   -0.0000
   19.4595   -0.0000
   19.4895   -0.0000
   19.5195   -0.0000
   19.5495   -0.0000
   19.5796   -0.0000
   19.6096   -0.0000
   19.6396   -0.0000
   19.6697   -0.0000
   19.6997   -0.0000
   19.7297   -0.0000
   19.7598   -0.0000
   19.7898   -0.0000
   19.8198   -0.0000
   19.8498   -0.0000
   19.8799   -0.0000
   19.9099   -0.0000
   19.9399   -0.0000
   19.9700   -0.0000
   20.0000   -0.0000
   20.0300   -0.0000
   20.0601   -0.0000
   20.0901   -0.0000
   20.1201   -0.0000
   20.1502   -0.0000
   20.1802   -0.0000
   20.2102   -0.0000
   20.2402   -0.0000
   20.2703   -0.0000
   20.3003   -0.0000
   20.3303   -0.0000
   20.3604   -0.0000
   20.3904   -0.0000
   20.4204   -0.0000
   20.4505   -0.0000
   20.4805   -0.0000
   20.5105   -0.0000
   20.5405   -0.0000
   20.5706   -0.0000
   20.6006   -0.0000
   20.6306   -0.0000
   20.6607   -0.0000
   20.6907   -0.0000
   20.7207   -0.0000
   20.7508   -0.0000
   20.7808   -0.0000
   20.8108   -0.0000
   20.8408   -0.0000
   20.8709   -0.0000
   20.9009   -0.0000
   20.9309   -0.0000
   20.9610   -0.0000
   20.9910   -0.0000
   21.0210   -0.0000
   21.0511   -0.0000
   21.0811   -0.0000
   21.1111   -0.0000
   21.1411   -0.0000
   21.1712   -0.0000
   21.2012   -0.0000
   21.2312   -0.0000
   21.2613   -0.0000
   21.2913   -0.0000
   21.3213   -0.0000
   21.3514   -0.0000
   21.3814   -0.0000
   21.4114   -0.0000
   21.4414   -0.0000
   21.4715   -0.0000
   21.5015   -0.0000
   21.5315   -0.0000
   21.5616   -0.0000
   21.5916   -0.0000
   21.6216   -0.0000
   21.6517   -0.0000
   21.6817   -0.0000
   21.7117   -0.0000
   21.7417   -0.0000
   21.7718   -0.0000
   21.8018   -0.0000
   21.8318   -0.0000
   21.8619   -0.0000
   21.8919   -0.0000
   21.9219   -0.0000
   21.9520   -0.0000
   21.9820   -0.0000
   22.0120   -0.0000
   22.0420   -0.0000
   22.0721   -0.0000
   22.1021   -0.0000
   22.1321   -0.0000
   22.1622   -0.0000
   22.1922   -0.0000
   22.2222   -0.0000
   22.2523   -0.0000
   22.2823   -0.0000
   22.3123   -0.0000
   22.3423   -0.0000
   22.3724   -0.0000
   22.4024   -0.0000
   22.4324   -0.0000
   22.4625   -0.0000
   22.4925   -0.0000
   22.5225   -0.0000
   22.5526   -0.0000
   22.5826   -0.0000
   22.6126   -0.0000
   22.6426   -0.0000
   22.6727   -0.0000
   22.7027   -0.0000
   22.7327   -0.0000
   22.7628   -0.0000
   22.7928   -0.0000
   22.8228   -0.0000
   22.8529   -0.0000
   22.8829   -0.0000
   22.9129   -0.0000
   22.9429   -0.0000
   22.9730   -0.0000
   23.0030   -0.0000
   23.0330   -0.0000
   23.0631   -0.0000
   23.0931   -0.0000
   23.1231   -0.0000
   23.1532   -0.0000
   23.1832   -0.0000
   23.2132   -0.0000
   23.2432   -0.0000
   23.2733   -0.0000
   23.3033   -0.0000
   23.3333   -0.0000
   23.3634   -0.0000
   23.3934   -0.0000
   23.4234   -0.0000
   23.4535   -0.0000
   23.4835   -0.0000
   23.5135   -0.0000
   23.5435   -0.0000
   23.5736   -0.0000
   23.6036   -0.0000
   23.6336   -0.0000
   23.6637   -0.0000
   23.6937   -0.0000
   23.7237   -0.0000
   23.7538   -0.0000
   23.7838   -0.0000
   23.8138   -0.0000
   23.8438   -0.0000
   23.8739   -0.0000
   23.9039   -0.0000
   23.9339   -0.0000
   23.9640   -0.0000
   23.9940   -0.0000
   24.0240   -0.0000
   24.0541   -0.0000
   24.0841   -0.0000
   24.1141   -0.0000
   24.1441   -0.0000
   24.1742   -0.0000
   24.2042   -0.0000
   24.2342   -0.0000
   24.2643   -0.0000
   24.2943   -0.0000
   24.3243   -0.0000
   24.3544   -0.0000
   24.3844   -0.0000
   24.4144   -0.0000
   24.4444   -0.0000
   24.4745   -0.0000
   24.5045   -0.0000
   24.5345   -0.0000
   24.5646   -0.0000
   24.5946   -0.0000
   24.6246   -0.0000
   24.6547   -0.0000
   24.6847   -0.0000
   24.7147   -0.0000
   24.7447   -0.0000
   24.7748   -0.0000
   24.8048   -0.0000
   24.8348   -0.0000
   24.8649   -0.0000
   24.8949   -0.0000
   24.9249   -0.0000
   24.9550   -0.0000
   24.9850   -0.0000
   25.0150   -0.0000
   25.0450   -0.0000
   25.0751   -0.0000
   25.1051   -0.0000
   25.1351   -0.0000
   25.1652   -0.0000
   25.1952   -0.0000
   25.2252   -0.0000
   25.2553   -0.0000
   25.2853   -0.0000
   25.3153   -0.0000
   25.3453   -0.0000
   25.3754   -0.0000
   25.4054   -0.0000
   25.4354   -0.0000
   25.4655   -0.0000
   25.4955   -0.0000
   25.5255   -0.0000
   25.5556   -0.0000
   25.5856   -0.0000
   25.6156   -0.0000
   25.6456   -0.0000
   25.6757   -0.0000
   25.7057   -0.0000
   25.7357   -0.0000
   25.7658   -0.0000
   25.7958   -0.0000
   25.8258   -0.0000
   25.8559   -0.0000
   25.8859   -0.0000
   25.9159   -0.0000
   25.9459   -0.0000
   25.9760   -0.0000
   26.0060   -0.0000
   26.0360   -0.0000
   26.0661   -0.0000
   26.0961   -0.0000
   26.1261   -0.0000
   26.1562   -0.0000
   26.1862   -0.0000
   26.2162   -0.0000
   26.2462   -0.0000
   26.2763   -0.0000
   26.3063   -0.0000
   26.3363   -0.0000
   26.3664   -0.0000
   26.3964   -0.0000
   26.4264   -0.0000
   26.4565   -0.0000
   26.4865   -0.0000
   26.5165   -0.0000
   26.5465   -0.0000
   26.5766   -0.0000
   26.6066   -0.0000
   26.6366   -0.0000
   26.6667   -0.0000
   26.6967   -0.0000
   26.7267   -0.0000
   26.7568   -0.0000
   26.7868   -0.0000
   26.8168   -0.0000
   26.8468   -0.0000
   26.8769   -0.0000
   26.9069   -0.0000
   26.9369   -0.0000
   26.9670   -0.0000
   26.9970   -0.0000
   27.0270   -0.0000
   27.0571   -0.0000
   27.0871   -0.0000
   27.1171   -0.0000
   27.1471   -0.0000
   27.1772   -0.0000
   27.2072   -0.0000
   27.2372   -0.0000
   27.2673   -0.0000
   27.2973   -0.0000
   27.3273   -0.0000
   27.3574   -0.0000
   27.3874   -0.0000
   27.4174   -0.0000
   27.4474   -0.0000
   27.4775   -0.0000
   27.5075   -0.0000
   27.5375   -0.0000
   27.5676   -0.0000
   27.5976   -0.0000
   27.6276   -0.0000
   27.6577   -0.0000
   27.6877   -0.0000
   27.7177   -0.0000
   27.7477   -0.0000
   27.7778   -0.0000
   27.8078   -0.0000
   27.8378   -0.0000
   27.8679   -0.0000
   27.8979   -0.0000
   27.9279   -0.0000
   27.9580   -0.0000
   27.9880   -0.0000
   28.0180   -0.0000
   28.0480   -0.0000
   28.0781   -0.0000
   28.1081   -0.0000
   28.1381   -0.0000
   28.1682   -0.0000
   28.1982   -0.0000
   28.2282   -0.0000
   28.2583   -0.0000
   28.2883   -0.0000
   28.3183   -0.0000
   28.3483   -0.0000
   28.3784   -0.0000
   28.4084   -0.0000
   28.4384   -0.0000
   28.4685   -0.0000
   28.4985   -0.0000
   28.5285   -0.0000
   28.5586   -0.0000
   28.5886   -0.0000
   28.6186   -0.0000
   28.6486   -0.0000
   28.6787   -0.0000
   28.7087   -0.0000
   28.7387   -0.0000
   28.7688   -0.0000
   28.7988   -0.0000
   28.8288   -0.0000
   28.8589   -0.0000
   28.8889   -0.0000
   28.9189   -0.0000
   28.9489   -0.0000
   28.9790   -0.0000
   29.0090   -0.0000
   29.0390   -0.0000
   29.0691   -0.0000
   29.0991   -0.0000
   29.1291   -0.0000
   29.1592   -0.0000
   29.1892   -0.0000
   29.2192   -0.0000
   29.2492   -0.0000
   29.2793   -0.0000
   29.3093   -0.0000
   29.3393   -0.0000
   29.3694   -0.0000
   29.3994   -0.0000
   29.4294   -0.0000
   29.4595   -0.0000
   29.4895   -0.0000
   29.5195   -0.0000
   29.5495   -0.0000
   29.5796   -0.0000
   29.6096   -0.0000
   29.6396   -0.0000
   29.6697   -0.0000
   29.6997   -0.0000
   29.7297   -0.0000
   29.7598   -0.0000
   29.7898   -0.0000
   29.8198   -0.0000
   29.8498   -0.0000
   29.8799   -0.0000
   29.9099   -0.0000
   29.9399   -0.0000
   29.9700   -0.0000
   30.0000   -0.0000


==> dataEx4/pos_3player_SF_distb.dat <==
    1.8500    1.2818
    1.8600    1.0845
    1.8700    1.2337
    1.8800    1.2843
    1.8900    1.1888
    1.9000    1.0735
    1.9100    1.1837
    1.9200    1.0787
    1.9300    1.1296
    1.9400    1.2375
    1.9500    1.2839
    1.9600    1.3309
    1.9700    1.2641
    1.9800    1.0532
    1.9900    1.0679
    2.0000    1.0834
    2.0100    1.1215
    2.0200    1.0786
    2.0300    1.0609
    2.0400    1.2305
    2.0500    1.1286
    2.0600    1.0971
    2.0700    1.2125
    2.0800    1.2614
    2.0900    1.1709
    2.1000    1.0730
    2.1100    1.2218
    2.1200    1.6825
    2.1300    1.0769
    2.1400    1.2196
    2.1500    1.0208
    2.1600    1.1714
    2.1700    1.1831
    2.1800    1.2881
    2.1900    1.6623
    2.2000    1.3192
    2.2100    1.1999
    2.2200    1.0905
    2.2300    1.4113
    2.2400    1.2765
    2.2500    1.5311
    2.2600    1.3536
    2.2700    1.3221
    2.2800    1.2245
    2.2900    1.2277
    2.3000    1.1574
    2.3100    1.2281
    2.3200    1.3866
    2.3300    1.2323
    2.3400    1.1919
    2.3500    1.1578
    2.3600    1.1898
    2.3700    1.1886
    2.3800    1.0860
    2.3900    1.2064
    2.4000    1.3332
    2.4100    1.5167
    2.4200    1.3432
    2.4300    1.2374
    2.4400    1.0941
    2.4500    1.0292
    2.4600    1.0970
    2.4700    1.0943
    2.4800    1.1786
    2.4900    1.3764
    2.5000    1.2406
    2.5100    1.0778
    2.5200    1.1697
    2.5300    1.0957
    2.5400    1.2580
    2.5500    1.7543
    2.5600    1.1972
    2.5700    1.3820
    2.5800    1.6407
    2.5900    1.2036
    2.6000    1.2454
    2.6100    1.0583
    2.6200    1.1615
    2.6300    1.1120
    2.6400    1.3589
    2.6500    1.2326
    2.6600    1.1410
    2.6700    1.0796
    2.6800    1.2359
    2.6900    1.2249
    2.7000    1.8624
    2.7100    1.2092
    2.7200    1.2091
    2.7300    1.2247
    2.7400    1.4332
    2.7500    1.5038
    2.7600    1.1905
    2.7700    1.5359
    2.7800    1.1475
    2.7900    1.7238
    2.8000    1.2817
    2.8100    1.1181
    2.8200    1.3131
    2.8300    1.3972
    2.8400    1.6182
    2.8500    1.3098
    2.8600    1.1209
    2.8700    1.1473
    2.8800    1.1758
    2.8900    1.2118
    2.9000    1.3134
    2.9100    1.1213
    2.9200    1.5036
    2.9300    1.2203
    2.9400    1.2513
    2.9500    1.7994
    2.9600    1.3529
    2.9700    1.4733
    2.9800    1.3728
    2.9900    1.8022
    3.0000    1.2688
    3.0100    1.7791
    3.0200    1.1787
    3.0300    1.3892
    3.0400    1.4655
    3.0500    1.9006
    3.0600    1.2823
    3.0700    1.7950
    3.0800    1.1430
    3.0900    1.2442
    3.1000    1.7349
    3.1100    1.3179
    3.1200    1.2019
    3.1300    1.4514
    3.1400    1.1689
    3.1500    1.1773
    3.1600    1.3870
    3.1700    1.3232
    3.1800    1.2646
    3.1900    1.7786
    3.2000    1.2568
    3.2100    1.2933
    3.2200    1.1873
    3.2300    1.9269
    3.2400    1.2828
    3.2500    1.3404
    3.2600    1.9375
    3.2700    1.4038
    3.2800    1.1701
    3.2900    1.4421
    3.3000    1.6857
    3.3100    1.2053
    3.3200    1.7235
    3.3300    1.2514
    3.3400    1.6857
    3.3500    1.0853
    3.3600    1.4262
    3.3700    1.8256
    3.3800    1.5551
    3.3900    1.4512
    3.4000    1.8083
    3.4100    1.5075
    3.4200    1.1621
    3.4300    1.0678
    3.4400    1.1596
    3.4500    1.3365
    3.4600    1.2320
    3.4700    1.2057
    3.4800    1.0450
    3.4900    1.3682
    3.5000    1.5424
    3.5100    1.2021
    3.5200    1.2945
    3.5300    1.2808
    3.5400    1.8786
    3.5500    1.3070
    3.5600    1.2996
    3.5700    1.1998
    3.5800    1.3066
    3.5900    1.1344
    3.6000    1.1633
    3.6100    2.0566
    3.6200    1.4365
    3.6300    1.2505
    3.6400    1.0937
    3.6500    1.5193
    3.6600    1.9090
    3.6700    1.4622
    3.6800    1.5670
    3.6900    1.3596
    3.7000    1.7185
    3.7100    1.1886
    3.7200    1.4212
    3.7300    1.3214
    3.7400    1.8927
    3.7500    1.4059
    3.7600    1.3905
    3.7700    1.3398
    3.7800    1.1075
    3.7900    1.1341
    3.8000    1.5492
    3.8100    1.0779
    3.8200    1.9585
    3.8300    1.0228
    3.8400    1.6247
    3.8500    1.3866
    3.8600    1.2938
    3.8700    1.7863
    3.8800    1.1722
    3.8900    1.4941
    3.9000    1.6686
    3.9100    2.1747
    3.9200    1.2605
    3.9300    1.4433
    3.9400    1.3524
    3.9500    1.1827
    3.9600    1.1014
    3.9700    1.9993
    3.9800    1.5579
    3.9900    1.2176
    4.0000    1.3440
    4.0100    1.5509
    4.0200    1.0486
    4.0300    1.2921
    4.0400    1.1151
    4.0500    1.2108
    4.0600    1.7377
    4.0700    1.6359
    4.0800    1.6330
    4.0900    1.5437
    4.1000    1.1275
    4.1100    1.5752
    4.1200    1.8909
    4.1300    2.1509
    4.1400    2.1556
    4.1500    1.2041
    4.1600    1.2771
    4.1700    2.2058
    4.1800    1.0916
    4.1900    1.4717
    4.2000    1.0651
    4.2100    1.9200
    4.2200    1.6056
    4.2300    1.8019
    4.2400    2.2134
    4.2500    2.2322
    4.2600    1.5314
    4.2700    1.2919
    4.2800    1.4054
    4.2900    1.2140
    4.3000    1.3570
    4.3100    1.4459
    4.3200    1.9600
    4.3300    1.1969
    4.3400    1.1536
    4.3500    1.0638
    4.3600    1.1538
    4.3700    1.2189
    4.3800    1.1686
    4.3900    2.7724
    4.4000    1.3800
    4.4100    1.1949
    4.4200    2.8165
    4.4300    1.1966
    4.4400    1.2563
    4.4500    1.2535
    4.4600    2.6429
    4.4700    1.1629
    4.4800    1.2132
    4.4900    1.1453
    4.5000    1.1963
    4.5100    2.2190
    4.5200    1.1401
    4.5300    1.1688
    4.5400    1.3789
    4.5500    1.2748
    4.5600    2.1155
    4.5700    1.3300
    4.5800    1.0301
    4.5900    1.1736
    4.6000    1.2107
    4.6100    1.9245
    4.6200    2.2289
    4.6300    1.6764
    4.6400    1.3915
    4.6500    1.4906
    4.6600    1.0859
    4.6700    1.8871
    4.6800    1.1862
    4.6900    1.2409
    4.7000    3.0638
    4.7100    2.5300
    4.7200    1.3651
    4.7300    1.2803
    4.7400    1.3079
    4.7500    1.2264
    4.7600    1.2080
    4.7700    1.4525
    4.7800    1.6371
    4.7900    1.0643
    4.8000    1.4023
    4.8100    1.3025
    4.8200    1.0436
    4.8300    1.5488
    4.8400    1.1955
    4.8500    1.1580
    4.8600    1.4974
    4.8700    1.6284
    4.8800    2.2919
    4.8900    1.2055
    4.9000    1.2299
    4.9100    2.2963
    4.9200    2.7795
    4.9300    1.6111
    4.9400    1.0516
    4.9500    2.0425
    4.9600    1.3169
    4.9700    1.1540
    4.9800    1.5648
    4.9900    1.7129
    5.0000    2.4910
    5.0100    1.9231
    5.0200    1.7767
    5.0300    1.5129
    5.0400    1.8293
    5.0500    1.2181
    5.0600    2.2008
    5.0700    2.3269
    5.0800    1.4520
    5.0900    1.1979
    5.1000    1.4647
    5.1100    3.0493
    5.1200    2.7465
    5.1300    1.1592
    5.1400    2.3879
    5.1500    1.8652
    5.1600    1.4385
    5.1700    1.9147
    5.1800    1.2143
    5.1900    1.7805
    5.2000    1.5139
    5.2100    1.1572
    5.2200    1.5343
    5.2300    1.3231
    5.2400    1.2632
    5.2500    2.3093
    5.2600    3.0584
    5.2700    1.7682
    5.2800    2.0241
    5.2900    1.2510
    5.3000    1.1900
    5.3100    1.1189
    5.3200    1.1490
    5.3300    1.3248
    5.3400    2.5558
    5.3500    1.4935
    5.3600    3.2246
    5.3700    2.3890
    5.3800    1.3895
    5.3900    1.3161
    5.4000    1.1807
    5.4100    1.1340
    5.4200    1.4587
    5.4300    1.7665
    5.4400    1.4382
    5.4500    1.3678
    5.4600    3.0430
    5.4700    1.1707
    5.4800    1.3807
    5.4900    1.2923
    5.5000    1.3266
    5.5100    1.1998
    5.5200    1.7975
    5.5300    1.5555
    5.5400    1.3545
    5.5500    1.3732
    5.5600    1.7232
    5.5700    1.3275
    5.5800    1.7013
    5.5900    1.4342
    5.6000    1.2327
    5.6100    1.3370
    5.6200    1.8797
    5.6300    2.1232
    5.6400    1.3158
    5.6500    1.2077
    5.6600    1.8315
    5.6700    1.3733
    5.6800    3.7675
    5.6900    1.1946
    5.7000    1.3405
    5.7100    2.3811
    5.7200    1.1716
    5.7300    3.5364
    5.7400    1.1043
    5.7500    1.2842
    5.7600    2.2879
    5.7700    2.2079
    5.7800    1.5303
    5.7900    1.9432
    5.8000    1.1277
    5.8100    1.0632
    5.8200    2.9566
    5.8300    1.7288
    5.8400    1.9233
    5.8500    2.4626
    5.8600    1.2749
    5.8700    2.0751
    5.8800    3.4725
    5.8900    1.3492
    5.9000    1.8622
    5.9100    2.9887
    5.9200    2.2533
    5.9300    1.4251
    5.9400    1.3370
    5.9500    1.2512
    5.9600    3.0012
    5.9700    1.4999
    5.9800    1.1953
    5.9900    1.6155
    6.0000    1.8194
